On Choosing the $\mu$ Parameter in Gaussian Differential Privacy

Recent work argues for using Gaussian differential privacy (GDP) to report the privacy guarantees in privacy-preserving machine learning. We provide principled mappings from pure-DP $\varepsilon$ to GDP $\mu$ by matching the worst-case success of a strong-adversary membership inference attack in terms of three metrics: multiplicative advantage at fixed FPR, precision at fixed recall, and the standard privacy profile. We tabulate $\mu$ values across a useful range of parameters and recommend $\mu \approx \varepsilon/5$ as a conservative general-purpose conversion.

==> data/plots/fig1a_tradeoff_mu1.dat <==
fpr tpr
1e-05 0.0005475314378
1.047370898e-05 0.0005678700761
1.096985798e-05 0.0005889526873
1.148951e-05 0.0006108059817
1.203377841e-05 0.0006334576059
1.26038293e-05 0.0006569361755
1.320088401e-05 0.0006812713077
1.382622174e-05 0.0007064936549
1.448118228e-05 0.0007326349407
1.516716888e-05 0.000759727995
1.588565129e-05 0.0007878067925
1.663816886e-05 0.0008169064905
1.742633386e-05 0.0008470634691
1.825183494e-05 0.0008783153724
1.911644075e-05 0.0009107011507
2.002200372e-05 0.0009442611048
2.097046401e-05 0.0009790369306
2.196385372e-05 0.001015071766
2.30043012e-05 0.00105241024
2.40940356e-05 0.001091098521
2.52353917e-05 0.001131184367
2.643081487e-05 0.001172717183
2.76828663e-05 0.001215748072
2.899422854e-05 0.001260329889
3.036771118e-05 0.001306517306
3.180625693e-05 0.001354366866
3.331294788e-05 0.001403937046
3.489101213e-05 0.001455288321
3.654383071e-05 0.001508483232
3.827494479e-05 0.00156358645
4.008806329e-05 0.001620664848
4.198707084e-05 0.00167978757
4.397603609e-05 0.001741026111
4.605922041e-05 0.001804454386
4.824108704e-05 0.001870148817
5.052631065e-05 0.001938188404
5.291978736e-05 0.00200865482
5.542664521e-05 0.002081632486
5.805225516e-05 0.00215720867
6.080224262e-05 0.002235473571
6.368249945e-05 0.002316520415
6.669919663e-05 0.002400445555
6.985879747e-05 0.002487348567
7.316807143e-05 0.002577332355
7.663410868e-05 0.002670503257
8.026433522e-05 0.002766971151
8.406652886e-05 0.002866849573
8.804883582e-05 0.002970255827
9.221978823e-05 0.003077311106
9.658832241e-05 0.003188140616
0.000101163798 0.003302873698
0.0001059560179 0.003421643962
0.0001109752496 0.003544589416
0.0001162322469 0.003671852606
0.0001217382728 0.003803580758
0.0001275051241 0.003939925918
0.0001335451563 0.004081045105
0.0001398713103 0.004227100466
0.0001464971398 0.004378259426
0.0001534368409 0.004534694859
0.0001607052818 0.004696585249
0.0001683180353 0.004864114861
0.0001762914118 0.00503747392
0.0001846424943 0.005216858788
0.000193389175 0.00540247215
0.0002025501939 0.005594523208
0.0002121451785 0.00579322787
0.0002221946861 0.005998808957
0.0002327202479 0.006211496406
0.000243744415 0.006431527479
0.0002552908068 0.006659146985
0.0002673841616 0.006894607501
0.0002800503894 0.007138169597
0.0002933166278 0.007390102074
0.0003072112999 0.007650682203
0.000321764175 0.00792019597
0.0003370064329 0.00819893833
0.0003529707303 0.008487213464
0.0003696912707 0.008785335047
0.0003872038782 0.009093626515
0.0004055460736 0.009412421346
0.0004247571553 0.009742063344
0.0004448782831 0.01008290693
0.0004659525669 0.01043531744
0.0004880251584 0.01079967144
0.0005111433483 0.01117635701
0.0005353566677 0.0115657741
0.0005607169938 0.01196833484
0.0005872786613 0.01238446385
0.0006150985789 0.01281459862
0.0006442363509 0.01325918986
0.0006747544053 0.0137187018
0.0007067181274 0.01419361262
0.0007401959997 0.01468441479
0.0007752597489 0.01519161544
0.0008119844993 0.01571573677
0.0008504489342 0.01625731641
0.0008907354639 0.01681690787
0.0009329304026 0.01739508091
0.0009771241535 0.01799242195
0.001023411402 0.01860953455
0.001071891319 0.01924703977
0.001122667774 0.01990557666
0.001175849554 0.02058580268
0.001231550603 0.02128839418
0.001289890261 0.02201404683
0.001350993521 0.02276347609
0.001414991297 0.02353741774
0.001482020706 0.02433662828
0.001552225357 0.02516188548
0.001625755666 0.02601398884
0.001702769172 0.02689376012
0.001783430877 0.02780204381
0.001867913599 0.0287397077
0.001956398344 0.02970764332
0.00204907469 0.03070676653
0.002146141198 0.03173801804
0.002247805834 0.03280236388
0.002354286414 0.03390079602
0.002465811076 0.03503433285
0.002582618761 0.03620401974
0.00270495973 0.0374109296
0.002833096102 0.03865616339
0.002967302408 0.03994085069
0.003107866188 0.04126615024
0.0032550886 0.04263325049
0.00340928507 0.04404337013
0.003570785965 0.04549775865
0.003739937302 0.04699769684
0.003917101491 0.04854449737
0.004102658106 0.0501395053
0.004297004704 0.05178409857
0.004500557676 0.05347968856
0.004713753134 0.05522772056
0.004937047853 0.05702967427
0.005170920243 0.05888706428
0.005415871378 0.06080144052
0.005672426068 0.06277438876
0.005941133985 0.06480753096
0.006222570837 0.06690252574
0.006517339605 0.06906106876
0.006826071834 0.07128489308
0.007149428987 0.07357576947
0.007488103858 0.07593550678
0.007842822061 0.07836595217
0.008214343585 0.08086899134
0.008603464417 0.08344654881
0.009011018252 0.08610058799
0.009437878278 0.08883311139
0.009884959047 0.09164616062
0.01035321843 0.09454181646
0.01084365969 0.09752219881
0.01135733358 0.1005894666
0.01189534067 0.1037458176
0.01245883364 0.1069934883
0.01304901978 0.1103347535
0.01366716356 0.113771926
0.01431458938 0.117307356
0.01499268433 0.1209434308
0.01570290125 0.1246825741
0.01644676178 0.128527245
0.01722585965 0.1324799374
0.01804186409 0.136543179
0.0188965234 0.1407195301
0.01979166868 0.1450115824
0.0207292178 0.1494219577
0.02171117946 0.1539533066
0.02273965752 0.1586083063
0.02381685552 0.1633896591
0.02494508135 0.1683000905
0.02612675226 0.1733423469
0.02736439997 0.178519193
0.02866067617 0.1838334094
0.03001835814 0.1892877899
0.03144035472 0.194885138
0.03292971255 0.2006282643
0.0344896226 0.2065199821
0.036123427 0.2125631041
0.03783462617 0.2187604383
0.03962688639 0.225114783
0.04150404758 0.2316289228
0.04347013158 0.2383056228
0.04552935075 0.2451476233
0.04768611698 0.2521576343
0.04994505116 0.2593383286
0.05231099308 0.2666923356
0.0547890118 0.2742222338
0.05738441648 0.2819305434
0.06010276782 0.2898197179
0.0629498899 0.2978921356
0.06593188271 0.3061500904
0.0690551352 0.3145957816
0.07232633896 0.323231304
0.07575250259 0.3320586362
0.07934096666 0.3410796292
0.08309941949 0.3502959934
0.08703591361 0.3597092858
0.091158883 0.3693208954
0.09547716114 0.3791320283
0.1 0.3891436916


==> data/plots/fig1b_mu_vs_eps_multadv.dat <==
eps cA cB cC cD
0 0 0 0 0
0.02 0.00446768276 0.005055504799 0.005944738787 0.007513651301
0.04 0.008939641712 0.010117144 0.01189929215 0.01504652354
0.06 0.01341588885 0.01518493931 0.01786370698 0.02259875715
0.08 0.01789643621 0.02025891255 0.02383803051 0.03017049424
0.1 0.0223812959 0.02533908567 0.02982231036 0.03776187863
0.12 0.02687048007 0.03042548074 0.03581659453 0.04537305586
0.14 0.03136400094 0.03551811997 0.04182093137 0.05300417322
0.16 0.03586187078 0.04061702571 0.04783536965 0.06065537982
0.18 0.04036410191 0.04572222042 0.05385995851 0.06832682655
0.2 0.04487070673 0.0508337267 0.05989474747 0.07601866619
0.22 0.04938169766 0.0559515673 0.06593978648 0.08373105337
0.24 0.05389708722 0.06107576507 0.07199512585 0.09146414463
0.26 0.05841688796 0.06620634303 0.07806081632 0.09921809849
0.28 0.06294111249 0.07134332432 0.08413690904 0.1069930754
0.3 0.06746977351 0.07648673222 0.09022345555 0.1147892379
0.32 0.07200288375 0.08163659014 0.09632050785 0.1226067505
0.34 0.07654045599 0.08679292165 0.1024281183 0.1304457798
0.36 0.08108250312 0.09195575046 0.1085463398 0.1383064945
0.38 0.08562903803 0.09712510039 0.1146752256 0.1461890657
0.4 0.09018007372 0.1023009954 0.1208148293 0.1540936663
0.42 0.09473562323 0.1074834598 0.1269652051 0.1620204717
0.44 0.09929569965 0.1126725176 0.1331264076 0.1699696595
0.46 0.1038603162 0.1178681934 0.1392984919 0.1779414096
0.48 0.108429486 0.1230705117 0.1454815134 0.1859359044
0.5 0.1130032225 0.1282794973 0.1516755281 0.1939533284
0.52 0.1175815389 0.1334951751 0.1578805925 0.2019938689
0.54 0.1221644487 0.13871757 0.1640967634 0.2100577155
0.56 0.1267519654 0.1439467072 0.1703240982 0.2181450602
0.58 0.1313441026 0.1491826121 0.1765626548 0.2262560979
0.6 0.1359408738 0.1544253102 0.1828124917 0.2343910259
0.62 0.1405422927 0.1596748271 0.1890736675 0.2425500443
0.64 0.1451483731 0.1649311887 0.1953462418 0.2507333557
0.66 0.1497591289 0.1701944209 0.2016302744 0.2589411659
0.68 0.1543745738 0.1754645498 0.2079258256 0.2671736831
0.7 0.1589947219 0.1807416018 0.2142329564 0.2754311187
0.72 0.1636195871 0.1860256032 0.2205517282 0.2837136869
0.74 0.1682491837 0.1913165808 0.226882203 0.2920216049
0.76 0.1728835256 0.1966145613 0.2332244433 0.3003550929
0.78 0.1775226271 0.2019195717 0.2395785122 0.3087143745
0.8 0.1821665027 0.2072316392 0.2459444732 0.3170996761
0.82 0.1868151665 0.2125507909 0.2523223906 0.3255112276
0.84 0.1914686331 0.2178770545 0.2587123291 0.3339492621
0.86 0.196126917 0.2232104575 0.2651143539 0.3424140162
0.88 0.2007900327 0.2285510278 0.2715285311 0.3509057297
0.9 0.2054579949 0.2338987934 0.277954927 0.3594246461
0.92 0.2101308184 0.2392537825 0.2843936087 0.3679710125
0.94 0.214808518 0.2446160235 0.290844644 0.3765450795
0.96 0.2194911084 0.2499855449 0.2973081011 0.3851471015
0.98 0.2241786048 0.2553623755 0.3037840489 0.3937773368
1 0.2288710221 0.2607465441 0.310272557 0.4024360475
1.02 0.2335683754 0.2661380799 0.3167736955 0.4111234995
1.04 0.2382706799 0.2715370122 0.3232875352 0.4198399631
1.06 0.2429779508 0.2769433705 0.3298141476 0.4285857124
1.08 0.2476902036 0.2823571845 0.3363536048 0.437361026
1.1 0.2524074535 0.2877784841 0.3429059795 0.4461661865
1.12 0.2571297162 0.2932072993 0.3494713453 0.4550014812
1.14 0.2618570071 0.2986436603 0.3560497763 0.4638672018
1.16 0.266589342 0.3040875978 0.3626413473 0.4727636444
1.18 0.2713267365 0.3095391424 0.3692461338 0.4816911101
1.2 0.2760692064 0.3149983249 0.3758642121 0.4906499047
1.22 0.2808167678 0.3204651764 0.3824956592 0.4996403387
1.24 0.2855694364 0.3259397283 0.3891405526 0.5086627278
1.26 0.2903272285 0.331422012 0.395798971 0.5177173928
1.28 0.29509016 0.3369120593 0.4024709934 0.5268046599
1.3 0.2998582474 0.3424099021 0.4091566997 0.5359248603
1.32 0.3046315068 0.3479155725 0.4158561708 0.5450783309
1.34 0.3094099546 0.3534291029 0.422569488 0.5542654142
1.36 0.3141936074 0.3589505259 0.4292967336 0.5634864584
1.38 0.3189824817 0.3644798743 0.4360379908 0.5727418176
1.4 0.3237765941 0.3700171811 0.4427933434 0.5820318519
1.42 0.3285759614 0.3755624796 0.449562876 0.5913569275
1.44 0.3333806004 0.3811158032 0.4563466743 0.6007174168
1.46 0.3381905281 0.3866771858 0.4631448246 0.6101136989
1.48 0.3430057614 0.3922466611 0.4699574141 0.6195461593
1.5 0.3478263174 0.3978242635 0.476784531 0.6290151903
1.52 0.3526522133 0.4034100272 0.4836262642 0.638521191
1.54 0.3574834665 0.4090039871 0.4904827035 0.6480645679
1.56 0.3623200941 0.4146061779 0.4973539399 0.6576457344
1.58 0.3671621138 0.4202166348 0.5042400649 0.6672651115
1.6 0.3720095431 0.4258353932 0.5111411712 0.6769231278
1.62 0.3768623996 0.4314624888 0.5180573523 0.6866202198
1.64 0.3817207011 0.4370979574 0.5249887028 0.6963568319
1.66 0.3865844654 0.4427418352 0.5319353181 0.7061334168
1.68 0.3914537104 0.4483941585 0.5388972947 0.7159504355
1.7 0.3963284542 0.4540549641 0.54587473 0.7258083577
1.72 0.4012087148 0.4597242888 0.5528677226 0.735707662
1.74 0.4060945106 0.4654021698 0.559876372 0.7456488361
1.76 0.4109858599 0.4710886446 0.5669007786 0.7556323769
1.78 0.4158827811 0.4767837509 0.5739410441 0.7656587912
1.8 0.4207852926 0.4824875267 0.5809972711 0.7757285953
1.82 0.4256934132 0.4882000101 0.5880695634 0.7858423158
1.84 0.4306071615 0.4939212399 0.5951580258 0.7960004895
1.86 0.4355265565 0.4996512547 0.6022627643 0.8062036641
1.88 0.440451617 0.5053900937 0.609383886 0.816452398
1.9 0.445382362 0.5111377963 0.6165214992 0.8267472611
1.92 0.4503188108 0.5168944022 0.6236757133 0.8370888348
1.94 0.4552609826 0.5226599512 0.6308466388 0.8474777121
1.96 0.4602088967 0.5284344837 0.6380343877 0.8579144987
1.98 0.4651625726 0.5342180403 0.6452390729 0.8683998126
2 0.4701220298 0.5400106617 0.6524608087 0.8789342848
2.02 0.4750872882 0.5458123892 0.6596997107 0.8895185595
2.04 0.4800583674 0.5516232642 0.6669558956 0.900153295
2.06 0.4850352873 0.5574433285 0.6742294816 0.9108391632
2.08 0.4900180681 0.5632726241 0.6815205882 0.9215768508
2.1 0.4950067297 0.5691111936 0.688829336 0.9323670595
2.12 0.5000012925 0.5749590795 0.6961558472 0.9432105063
2.14 0.5050017768 0.580816325 0.7035002453 0.9541079241
2.16 0.5100082031 0.5866829735 0.7108626552 0.9650600622
2.18 0.515020592 0.5925590685 0.7182432034 0.9760676869
2.2 0.5200389642 0.5984446543 0.7256420174 0.9871315816
2.22 0.5250633405 0.6043397751 0.7330592266 0.9982525479
2.24 0.5300937418 0.6102444756 0.7404949618 1.009431406
2.26 0.5351301893 0.6161588009 0.7479493552 1.020668995
2.28 0.5401727041 0.6220827965 0.7554225406 1.031966173
2.3 0.5452213075 0.628016508 0.7629146533 1.04332382
2.32 0.550276021 0.6339599816 0.7704258304 1.054742837
2.34 0.5553368661 0.6399132638 0.7779562104 1.066224145
2.36 0.5604038645 0.6458764013 0.7855059335 1.077768688
2.38 0.565477038 0.6518494414 0.7930751416 1.089377435
2.4 0.5705564085 0.6578324317 0.8006639783 1.101051377
2.42 0.5756419981 0.66382542 0.808272589 1.11279153
2.44 0.580733829 0.6698284548 0.8159011206 1.124598937
2.46 0.5858319235 0.6758415847 0.8235497221 1.136474667
2.48 0.590936304 0.6818648587 0.8312185442 1.148419816
2.5 0.5960469932 0.6878983265 0.8389077393 1.160435509
2.52 0.6011640138 0.6939420378 0.8466174618 1.1725229
2.54 0.6062873886 0.6999960429 0.8543478681 1.184683175
2.56 0.6114171406 0.7060603926 0.8620991164 1.196917549
2.58 0.6165532929 0.7121351379 0.8698713669 1.209227273
2.6 0.6216958688 0.7182203303 0.8776647818 1.22161363
2.62 0.6268448917 0.7243160217 0.8854795255 1.234077941
2.64 0.6320003852 0.7304222646 0.8933157642 1.246621559
2.66 0.6371623728 0.7365391115 0.9011736664 1.259245881
2.68 0.6423308785 0.7426666159 0.9090534028 1.27195234
2.7 0.6475059262 0.7488048312 0.9169551462 1.28474241
2.72 0.6526875401 0.7549538116 0.9248790716 1.297617611
2.74 0.6578757443 0.7611136117 0.9328253563 1.310579505
2.76 0.6630705633 0.7672842863 0.9407941799 1.323629701
2.78 0.6682720217 0.773465891 0.9487857245 1.336769856
2.8 0.6734801441 0.7796584816 0.9568001744 1.35000168
2.82 0.6786949555 0.7858621145 0.9648377163 1.363326931
2.84 0.6839164807 0.7920768466 0.9728985397 1.376747426
2.86 0.6891447451 0.7983027352 0.9809828363 1.390265036
2.88 0.6943797738 0.8045398381 0.9890908005 1.403881695
2.9 0.6996215924 0.8107882137 0.9972226294 1.417599394
2.92 0.7048702265 0.8170479206 1.005378523 1.431420195
2.94 0.7101257019 0.8233190182 1.013558683 1.445346223
2.96 0.7153880446 0.8296015663 1.021763314 1.459379677
2.98 0.7206572806 0.8358956253 1.029992626 1.473522829
3 0.7259334362 0.8422012559 1.038246829 1.487778029
3.02 0.7312165379 0.8485185196 1.046526137 1.50214771
3.04 0.7365066123 0.8548474782 1.054830766 1.516634387
3.06 0.7418036862 0.8611881943 1.063160936 1.531240668
3.08 0.7471077864 0.8675407307 1.071516871 1.545969253
3.1 0.7524189401 0.873905151 1.079898797 1.560822941
3.12 0.7577371747 0.8802815193 1.088306942 1.575804636
3.14 0.7630625174 0.8866699004 1.096741541 1.590917349
3.16 0.7683949961 0.8930703593 1.105202828 1.606164207
3.18 0.7737346384 0.899482962 1.113691043 1.621548456
3.2 0.7790814724 0.9059077748 1.122206429 1.637073473
3.22 0.7844355263 0.9123448647 1.130749234 1.652742764
3.24 0.7897968283 0.9187942994 1.139319706 1.668559981
3.26 0.7951654071 0.9252561471 1.1479181 1.684528922
3.28 0.8005412912 0.9317304765 1.156544674 1.700653546
3.3 0.8059245098 0.9382173572 1.165199689 1.716937975
3.32 0.8113150917 0.9447168591 1.173883411 1.733386513
3.34 0.8167130663 0.9512290532 1.18259611 1.750003647
3.36 0.8221184631 0.9577540106 1.191338058 1.766794063
3.38 0.8275313118 0.9642918034 1.200109534 1.783762661
3.4 0.8329516421 0.9708425044 1.208910821 1.800914562
3.42 0.8383794841 0.9774061869 1.217742204 1.818255125
3.44 0.8438148682 0.983982925 1.226603976 1.835789966
3.46 0.8492578246 0.9905727933 1.235496431 1.853524968
3.48 0.8547083842 0.9971758674 1.244419869 1.871466303
3.5 0.8601665777 1.003792223 1.253374597 1.889620451
3.52 0.8656324362 1.010421938 1.262360924 1.907994224
3.54 0.871105991 1.017065089 1.271379165 1.926594783
3.56 0.8765872736 1.023721755 1.28042964 1.945429668
3.58 0.8820763156 1.030392014 1.289512674 1.964506828
3.6 0.887573149 1.037075948 1.298628599 1.983834643
3.62 0.8930778058 1.043773635 1.30777775 2.003421968
3.64 0.8985903185 1.050485158 1.316960469 2.023278161
3.66 0.9041107195 1.057210598 1.326177104 2.043413126
3.68 0.9096390416 1.06395004 1.335428008 2.063837361
3.7 0.9151753179 1.070703566 1.34471354 2.084562003
3.72 0.9207195815 1.077471261 1.354034065 2.105598882
3.74 0.926271866 1.08425321 1.363389956 2.126960586
3.76 0.931832205 1.091049501 1.37278159 2.148660523
3.78 0.9374006324 1.097860219 1.382209352 2.170713
3.8 0.9429771823 1.104685453 1.391673634 2.193133306
3.82 0.9485618893 1.111525292 1.401174834 2.215937803
3.84 0.9541547878 1.118379825 1.410713356 2.239144036
3.86 0.9597559127 1.125249144 1.420289615 2.262770851
3.88 0.9653652992 1.132133339 1.429904029 2.286838527
3.9 0.9709829826 1.139032504 1.439557027 2.311368934
3.92 0.9766089986 1.145946731 1.449249043 2.336385705
3.94 0.9822433829 1.152876116 1.458980522 2.361914432
3.96 0.9878861717 1.159820753 1.468751914 2.387982903
3.98 0.9935374014 1.166780738 1.478563681 2.414621355
4 0.9991971085 1.17375617 1.488416289 2.441862789


==> data/plots/fig2a_precision_mu1.dat <==
recall precision
0.001 0.9789074164
0.006015075377 0.9642525529
0.01103015075 0.9564583644
0.01604522613 0.9505156103
0.02106030151 0.9455239471
0.02607537688 0.9411295094
0.03109045226 0.9371516839
0.03610552764 0.9334841562
0.04112060302 0.9300583545
0.04613567839 0.9268271255
0.05115075377 0.9237564654
0.05616582915 0.9208209361
0.06118090452 0.9180009418
0.0661959799 0.9152810224
0.07121105528 0.9126487355
0.07622613065 0.910093898
0.08124120603 0.9076080543
0.08625628141 0.9051840957
0.09127135678 0.9028159794
0.09628643216 0.9004985193
0.1013015075 0.8982272262
0.1063165829 0.8959981838
0.1113316583 0.8938079519
0.1163467337 0.8916534895
0.121361809 0.8895320931
0.1263768844 0.8874413464
0.1313919598 0.8853790795
0.1364070352 0.8833433349
0.1414221106 0.8813323399
0.1464371859 0.8793444822
0.1514522613 0.8773782909
0.1564673367 0.8754324191
0.1614824121 0.87350563
0.1664974874 0.871596784
0.1715125628 0.8697048286
0.1765276382 0.8678287891
0.1815427136 0.8659677605
0.1865577889 0.8641209005
0.1915728643 0.8622874235
0.1965879397 0.8604665952
0.2016030151 0.8586577278
0.2066180905 0.8568601756
0.2116331658 0.8550733318
0.2166482412 0.8532966246
0.2216633166 0.8515295144
0.226678392 0.8497714912
0.2316934673 0.8480220723
0.2367085427 0.8462807998
0.2417236181 0.8445472389
0.2467386935 0.8428209761
0.2517537688 0.8411016174
0.2567688442 0.8393887871
0.2617839196 0.8376821265
0.266798995 0.8359812922
0.2718140704 0.8342859556
0.2768291457 0.8325958016
0.2818442211 0.8309105274
0.2868592965 0.8292298424
0.2918743719 0.8275534663
0.2968894472 0.8258811296
0.3019045226 0.8242125719
0.306919598 0.8225475418
0.3119346734 0.8208857963
0.3169497487 0.8192271
0.3219648241 0.8175712248
0.3269798995 0.8159179494
0.3319949749 0.8142670589
0.3370100503 0.8126183444
0.3420251256 0.8109716023
0.347040201 0.8093266344
0.3520552764 0.8076832474
0.3570703518 0.8060412524
0.3620854271 0.8044004648
0.3671005025 0.802760704
0.3721155779 0.801121793
0.3771306533 0.7994835583
0.3821457286 0.7978458296
0.387160804 0.7962084395
0.3921758794 0.7945712235
0.3971909548 0.7929340195
0.4022060302 0.7912966679
0.4072211055 0.789659011
0.4122361809 0.7880208933
0.4172512563 0.7863821611
0.4222663317 0.7847426621
0.427281407 0.7831022458
0.4322964824 0.7814607626
0.4373115578 0.7798180645
0.4423266332 0.7781740043
0.4473417085 0.7765284355
0.4523567839 0.7748812125
0.4573718593 0.7732321904
0.4623869347 0.7715812245
0.4674020101 0.7699281705
0.4724170854 0.7682728843
0.4774321608 0.766615222
0.4824472362 0.7649550393
0.4874623116 0.7632921919
0.4924773869 0.7616265352
0.4974924623 0.7599579241
0.5025075377 0.7582862128
0.5075226131 0.7566112548
0.5125376884 0.7549329031
0.5175527638 0.7532510092
0.5225678392 0.7515654238
0.5275829146 0.7498759964
0.5325979899 0.748182575
0.5376130653 0.7464850061
0.5426281407 0.7447831345
0.5476432161 0.7430768035
0.5526582915 0.7413658541
0.5576733668 0.7396501254
0.5626884422 0.7379294542
0.5677035176 0.7362036749
0.572718593 0.7344726193
0.5777336683 0.7327361166
0.5827487437 0.730993993
0.5877638191 0.7292460715
0.5927788945 0.727492172
0.5977939698 0.7257321107
0.6028090452 0.7239657003
0.6078241206 0.7221927495
0.612839196 0.720413063
0.6178542714 0.7186264408
0.6228693467 0.7168326787
0.6278844221 0.7150315674
0.6328994975 0.7132228923
0.6379145729 0.7114064338
0.6429296482 0.7095819661
0.6479447236 0.7077492575
0.652959799 0.7059080701
0.6579748744 0.704058159
0.6629899497 0.7021992722
0.6680050251 0.7003311502
0.6730201005 0.6984535254
0.6780351759 0.696566122
0.6830502513 0.6946686552
0.6880653266 0.6927608305
0.693080402 0.6908423438
0.6980954774 0.6889128802
0.7031105528 0.6869721136
0.7081256281 0.6850197061
0.7131407035 0.683055307
0.7181557789 0.6810785524
0.7231708543 0.6790890639
0.7281859296 0.6770864482
0.733201005 0.6750702957
0.7382160804 0.6730401796
0.7432311558 0.6709956547
0.7482462312 0.6689362563
0.7532613065 0.6668614987
0.7582763819 0.6647708736
0.7632914573 0.662663849
0.7683065327 0.6605398667
0.773321608 0.658398341
0.7783366834 0.6562386564
0.7833517588 0.654060165
0.7883668342 0.6518621845
0.7933819095 0.6496439949
0.7983969849 0.6474048356
0.8034120603 0.645143902
0.8084271357 0.6428603415
0.8134422111 0.6405532493
0.8184572864 0.6382216639
0.8234723618 0.6358645612
0.8284874372 0.6334808491
0.8335025126 0.6310693601
0.8385175879 0.6286288442
0.8435326633 0.6261579598
0.8485477387 0.6236552641
0.8535628141 0.6211192014
0.8585778894 0.6185480904
0.8635929648 0.6159401086
0.8686080402 0.6132932753
0.8736231156 0.6106054311
0.878638191 0.6078742135
0.8836532663 0.6050970294
0.8886683417 0.6022710206
0.8936834171 0.5993930241
0.8986984925 0.5964595237
0.9037135678 0.5934665905
0.9087286432 0.5904098109
0.9137437186 0.5872841967
0.918758794 0.5840840723
0.9237738693 0.5808029317
0.9287889447 0.5774332546
0.9338040201 0.5739662651
0.9388190955 0.5703916113
0.9438341709 0.5666969285
0.9488492462 0.5628672334
0.9538643216 0.5588840547
0.958879397 0.5547241504
0.9638944724 0.5503575323
0.9689095477 0.545744276
0.9739246231 0.5408290368
0.9789396985 0.5355308211
0.9839547739 0.5297216334
0.9889698492 0.5231737288
0.9939849246 0.5153856362
0.999 0.5043667529


==> data/plots/fig2b_mu_vs_eps_recall.dat <==
eps cA cB cC cD
0 0 0 0 0
0.02 0.004463418501 0.005049391965 0.005934970721 0.007494569153
0.04 0.008922584624 0.01009269254 0.01186021953 0.01497019333
0.06 0.01337751019 0.01512992306 0.01777579224 0.02242700809
0.08 0.01782820698 0.02016110472 0.02368173428 0.02986514745
0.1 0.02227468671 0.0251862586 0.02957809076 0.03728474386
0.12 0.02671696103 0.03020540566 0.03546490644 0.04468592827
0.14 0.03115504157 0.03521856675 0.04134222574 0.05206883012
0.16 0.03558893988 0.04022576258 0.04721009273 0.05943357737
0.18 0.04001866747 0.04522701378 0.05306855116 0.06678029654
0.2 0.04444423579 0.05022234081 0.05891764445 0.07410911274
0.22 0.04886565625 0.05521176407 0.06475741568 0.08142014964
0.24 0.0532829402 0.0601953038 0.07058790763 0.08871352956
0.26 0.05769609893 0.06517298016 0.07640916273 0.09598937344
0.28 0.0621051437 0.07014481317 0.08222122313 0.1032478009
0.3 0.06651008571 0.07511082276 0.08802413062 0.1104889301
0.32 0.07091093611 0.08007102874 0.09381792673 0.1177128782
0.34 0.075307706 0.0850254508 0.09960265266 0.1249197609
0.36 0.07970040643 0.08997410854 0.1053783493 0.1321096924
0.38 0.0840890484 0.09491702143 0.1111450572 0.1392827862
0.4 0.08847364285 0.09985420885 0.1169028168 0.146439154
0.42 0.09285420071 0.1047856901 0.1226516679 0.1535789068
0.44 0.09723073282 0.1097114842 0.1283916503 0.160702154
0.46 0.10160325 0.1146316104 0.1341228035 0.167809004
0.48 0.105971763 0.1195460875 0.1398451666 0.1748995642
0.5 0.1103362825 0.1244549345 0.1455587784 0.1819739407
0.52 0.1146968192 0.12935817 0.1512636775 0.1890322383
0.54 0.1190533838 0.1342558127 0.1569599022 0.1960745611
0.56 0.1234059867 0.1391478811 0.1626474905 0.2031010118
0.58 0.1277546385 0.1440343937 0.1683264802 0.2101116922
0.6 0.1320993498 0.1489153688 0.1739969088 0.2171067028
0.62 0.1364401308 0.1537908246 0.1796588134 0.2240861435
0.64 0.1407769921 0.1586607794 0.1853122311 0.2310501127
0.66 0.145109944 0.163525251 0.1909571984 0.2379987081
0.68 0.1494389967 0.1683842576 0.1965937519 0.2449320262
0.7 0.1537641606 0.1732378169 0.2022219277 0.2518501627
0.72 0.1580854457 0.1780859466 0.2078417617 0.2587532122
0.74 0.1624028624 0.1829286646 0.2134532897 0.2656412683
0.76 0.1667164207 0.1877659882 0.219056547 0.2725144239
0.78 0.1710261307 0.192597935 0.2246515687 0.2793727708
0.8 0.1753320024 0.1974245224 0.2302383899 0.2862163997
0.82 0.1796340459 0.2022457677 0.2358170452 0.2930454008
0.84 0.183932271 0.207061688 0.2413875691 0.2998598631
0.86 0.1882266877 0.2118723005 0.2469499957 0.3066598748
0.88 0.1925173059 0.2166776221 0.2525043591 0.3134455232
0.9 0.1968041353 0.2214776699 0.258050693 0.320216895
0.92 0.2010871858 0.2262724606 0.2635890309 0.3269740756
0.94 0.2053664671 0.231062011 0.2691194061 0.3337171499
0.96 0.2096419889 0.2358463377 0.2746418516 0.3404462019
0.98 0.2139137608 0.2406254574 0.2801564004 0.3471613148
1 0.2181817925 0.2453993865 0.2856630849 0.3538625709
1.02 0.2224460936 0.2501681414 0.2911619376 0.3605500519
1.04 0.2267066736 0.2549317385 0.2966529907 0.3672238385
1.06 0.2309635419 0.259690194 0.3021362761 0.3738840107
1.08 0.2352167081 0.2644435239 0.3076118256 0.3805306479
1.1 0.2394661815 0.2691917445 0.3130796707 0.3871638286
1.12 0.2437119715 0.2739348717 0.3185398427 0.3937836305
1.14 0.2479540876 0.2786729213 0.3239923727 0.4003901308
1.16 0.2521925389 0.2834059092 0.3294372917 0.4069834056
1.18 0.2564273347 0.2881338512 0.3348746304 0.4135635308
1.2 0.2606584843 0.2928567629 0.3403044192 0.4201305812
1.22 0.2648859968 0.2975746599 0.3457266885 0.4266846309
1.24 0.2691098814 0.3022875577 0.3511414683 0.4332257537
1.26 0.2733301472 0.3069954718 0.3565487886 0.4397540222
1.28 0.2775468033 0.3116984173 0.3619486791 0.4462695088
1.3 0.2817598587 0.3163964097 0.3673411693 0.452772285
1.32 0.2859693223 0.3210894642 0.3727262886 0.4592624217
1.34 0.2901752032 0.3257775957 0.378104066 0.465739989
1.36 0.2943775103 0.3304608195 0.3834745305 0.4722050567
1.38 0.2985762525 0.3351391503 0.3888377109 0.4786576937
1.4 0.3027714386 0.3398126032 0.3941936357 0.4850979684
1.42 0.3069630774 0.344481193 0.3995423334 0.4915259485
1.44 0.3111511777 0.3491449343 0.4048838322 0.4979417012
1.46 0.3153357482 0.3538038419 0.41021816 0.5043452931
1.48 0.3195167977 0.3584579303 0.4155453448 0.5107367901
1.5 0.3236943349 0.3631072141 0.4208654143 0.5171162576
1.52 0.3278683683 0.3677517078 0.4261783958 0.5234837604
1.54 0.3320389065 0.3723914256 0.4314843169 0.5298393628
1.56 0.3362059582 0.3770263819 0.4367832045 0.5361831285
1.58 0.3403695319 0.381656591 0.4420750857 0.5425151205
1.6 0.344529636 0.386282067 0.4473599874 0.5488354015
1.62 0.348686279 0.390902824 0.4526379361 0.5551440335
1.64 0.3528394694 0.395518876 0.4579089584 0.561441078
1.66 0.3569892155 0.4001302371 0.4631730805 0.567726596
1.68 0.3611355258 0.404736921 0.4684303287 0.5740006479
1.7 0.3652784085 0.4093389417 0.4736807289 0.5802632937
1.72 0.3694178719 0.4139363129 0.4789243069 0.5865145928
1.74 0.3735539244 0.4185290483 0.4841610884 0.5927546042
1.76 0.377686574 0.4231171614 0.489391099 0.5989833862
1.78 0.3818158291 0.4277006659 0.4946143639 0.6052009969
1.8 0.3859416978 0.4322795753 0.4998309085 0.6114074936
1.82 0.3900641882 0.436853903 0.5050407577 0.6176029334
1.84 0.3941833085 0.4414236624 0.5102439364 0.6237873726
1.86 0.3982990666 0.4459888667 0.5154404694 0.6299608674
1.88 0.4024114707 0.4505495292 0.5206303812 0.6361234734
1.9 0.4065205287 0.4551056631 0.5258136964 0.6422752455
1.92 0.4106262486 0.4596572815 0.5309904392 0.6484162385
1.94 0.4147286383 0.4642043974 0.5361606338 0.6545465066
1.96 0.4188277059 0.4687470239 0.5413243041 0.6606661035
1.98 0.4229234591 0.4732851738 0.5464814741 0.6667750825
2 0.4270159057 0.47781886 0.5516321675 0.6728734965
2.02 0.4311050537 0.4823480954 0.5567764077 0.678961398
2.04 0.4351909108 0.4868728927 0.5619142184 0.685038839
2.06 0.4392734848 0.4913932645 0.5670456227 0.6911058712
2.08 0.4433527834 0.4959092235 0.5721706438 0.6971625456
2.1 0.4474288142 0.5004207823 0.5772893048 0.7032089131
2.12 0.451501585 0.5049279533 0.5824016286 0.7092450241
2.14 0.4555711034 0.5094307491 0.5875076378 0.7152709286
2.16 0.459637377 0.5139291819 0.5926073552 0.7212866761
2.18 0.4637004134 0.5184232642 0.5977008031 0.7272923159
2.2 0.4677602202 0.5229130083 0.602788004 0.7332878967
2.22 0.4718168048 0.5273984262 0.6078689801 0.7392734669
2.24 0.4758701748 0.5318795303 0.6129437535 0.7452490747
2.26 0.4799203376 0.5363563326 0.6180123461 0.7512147676
2.28 0.4839673006 0.5408288451 0.6230747798 0.7571705929
2.3 0.4880110713 0.5452970799 0.6281310762 0.7631165977
2.32 0.4920516571 0.5497610489 0.6331812571 0.7690528284
2.34 0.4960890653 0.554220764 0.6382253438 0.7749793312
2.36 0.5001233032 0.558676237 0.6432633577 0.780896152
2.38 0.5041543781 0.5631274798 0.64829532 0.7868033363
2.4 0.5081822973 0.5675745039 0.6533212518 0.7927009292
2.42 0.512207068 0.5720173211 0.6583411741 0.7985889756
2.44 0.5162286975 0.5764559431 0.6633551078 0.8044675199
2.46 0.5202471929 0.5808903813 0.6683630735 0.8103366061
2.48 0.5242625614 0.5853206474 0.6733650919 0.8161962782
2.5 0.5282748101 0.5897467526 0.6783611835 0.8220465796
2.52 0.5322839461 0.5941687086 0.6833513687 0.8278875533
2.54 0.5362899766 0.5985865266 0.6883356678 0.8337192423
2.56 0.5402929085 0.6030002179 0.6933141009 0.8395416889
2.58 0.5442927489 0.6074097937 0.6982866881 0.8453549354
2.6 0.5482895048 0.6118152654 0.7032534492 0.8511590236
2.62 0.5522831832 0.6162166441 0.7082144042 0.8569539951
2.64 0.5562737909 0.6206139408 0.7131695728 0.862739891
2.66 0.560261335 0.6250071666 0.7181189745 0.8685167525
2.68 0.5642458223 0.6293963325 0.7230626288 0.8742846199
2.7 0.5682272598 0.6337814495 0.7280005552 0.8800435338
2.72 0.5722056541 0.6381625285 0.7329327729 0.8857935342
2.74 0.5761810123 0.6425395803 0.7378593011 0.8915346607
2.76 0.580153341 0.6469126158 0.7427801588 0.8972669529
2.78 0.584122647 0.6512816458 0.747695365 0.90299045
2.8 0.5880889371 0.6556466809 0.7526049387 0.9087051908
2.82 0.592052218 0.6600077318 0.7575088984 0.9144112139
2.84 0.5960124965 0.6643648092 0.7624072629 0.9201085576
2.86 0.599969779 0.6687179235 0.7673000508 0.9257972601
2.88 0.6039240724 0.6730670855 0.7721872805 0.9314773591
2.9 0.6078753832 0.6774123055 0.7770689703 0.9371488921
2.92 0.6118237181 0.681753594 0.7819451385 0.9428118964
2.94 0.6157690836 0.6860909613 0.7868158033 0.948466409
2.96 0.6197114862 0.6904244179 0.7916809827 0.9541124665
2.98 0.6236509325 0.6947539741 0.7965406946 0.9597501055
3 0.627587429 0.69907964 0.801394957 0.9653793621
3.02 0.6315209822 0.7034014259 0.8062437875 0.9710002724
3.04 0.6354515985 0.707719342 0.811087204 0.9766128719
3.06 0.6393792844 0.7120333985 0.8159252239 0.9822171962
3.08 0.6433040463 0.7163436053 0.8207578647 0.9878132805
3.1 0.6472258905 0.7206499726 0.8255851439 0.9934011597
3.12 0.6511448234 0.7249525103 0.8304070786 0.9989808685
3.14 0.6550608514 0.7292512284 0.8352236863 1.004552441
3.16 0.6589739808 0.7335461368 0.8400349838 1.010115913
3.18 0.6628842178 0.7378372454 0.8448409884 1.015671317
3.2 0.6667915688 0.742124564 0.8496417169 1.021218686
3.22 0.67069604 0.7464081024 0.8544371861 1.026758056
3.24 0.6745976376 0.7506878703 0.8592274129 1.032289458
3.26 0.6784963679 0.7549638775 0.8640124139 1.037812927
3.28 0.682392237 0.7592361336 0.8687922057 1.043328495
3.3 0.686285251 0.7635046482 0.8735668048 1.048836194
3.32 0.6901754162 0.7677694309 0.8783362276 1.054336057
3.34 0.6940627386 0.7720304913 0.8831004904 1.059828116
3.36 0.6979472244 0.7762878389 0.8878596095 1.065312404
3.38 0.7018288796 0.780541483 0.8926136011 1.070788952
3.4 0.7057077102 0.7847914332 0.8973624812 1.076257791
3.42 0.7095837224 0.7890376988 0.9021062658 1.081718953
3.44 0.7134569221 0.7932802892 0.9068449708 1.087172469
3.46 0.7173273152 0.7975192137 0.9115786121 1.09261837
3.48 0.7211949079 0.8017544815 0.9163072054 1.098056687
3.5 0.7250597059 0.8059861019 0.9210307665 1.10348745
3.52 0.7289217153 0.810214084 0.9257493108 1.108910689
3.54 0.732780942 0.814438437 0.9304628539 1.114326435
3.56 0.7366373918 0.81865917 0.9351714112 1.119734718
3.58 0.7404910707 0.8228762922 0.9398749981 1.125135567
3.6 0.7443419843 0.8270898124 0.9445736299 1.130529012
3.62 0.7481901387 0.8312997398 0.9492673217 1.135915083
3.64 0.7520355395 0.8355060833 0.9539560887 1.141293807
3.66 0.7558781927 0.8397088519 0.958639946 1.146665216
3.68 0.7597181038 0.8439080543 0.9633189084 1.152029336
3.7 0.7635552787 0.8481036995 0.967992991 1.157386197
3.72 0.7673897232 0.8522957963 0.9726622085 1.162735827
3.74 0.7712214428 0.8564843535 0.9773265757 1.168078255
3.76 0.7750504434 0.8606693798 0.9819861072 1.173413508
3.78 0.7788767305 0.864850884 0.9866408177 1.178741615
3.8 0.7827003098 0.8690288746 0.9912907218 1.184062602
3.82 0.786521187 0.8732033604 0.9959358337 1.189376498
3.84 0.7903393676 0.8773743499 1.000576168 1.19468333
3.86 0.7941548572 0.8815418518 1.005211739 1.199983126
3.88 0.7979676615 0.8857058745 1.009842561 1.205275911
3.9 0.8017777859 0.8898664266 1.014468648 1.210561713
3.92 0.805585236 0.8940235165 1.019090014 1.215840559
3.94 0.8093900173 0.8981771527 1.023706673 1.221112475
3.96 0.8131921353 0.9023273436 1.02831864 1.226377488
3.98 0.8169915955 0.9064740974 1.032925928 1.231635623
4 0.8207884033 0.9106174227 1.03752855 1.236886907


==> data/plots/fig3a_log10delta_mu1.dat <==
eps log10delta
0.001 -0.4172364111
0.02775250836 -0.4266876204
0.05450501672 -0.4363069905
0.08125752508 -0.4460961508
0.1080100334 -0.4560567191
0.1347625418 -0.4661903014
0.1615150502 -0.4764984915
0.1882675585 -0.4869828708
0.2150200669 -0.4976450082
0.2417725753 -0.5084864598
0.2685250836 -0.5195087687
0.295277592 -0.5307134647
0.3220301003 -0.5421020646
0.3487826087 -0.5536760713
0.3755351171 -0.5654369743
0.4022876254 -0.5773862495
0.4290401338 -0.5895253586
0.4557926421 -0.6018557495
0.4825451505 -0.614378856
0.5092976589 -0.6270960977
0.5360501672 -0.6400088801
0.5628026756 -0.6531185941
0.5895551839 -0.6664266166
0.6163076923 -0.6799343098
0.6430602007 -0.6936430217
0.669812709 -0.7075540857
0.6965652174 -0.7216688208
0.7233177258 -0.7359885313
0.7500702341 -0.7505145074
0.7768227425 -0.7652480245
0.8035752508 -0.7801903436
0.8303277592 -0.7953427114
0.8570802676 -0.81070636
0.8838327759 -0.8262825072
0.9105852843 -0.8420723566
0.9373377926 -0.8580770972
0.964090301 -0.8742979042
0.9908428094 -0.8907359382
1.017595318 -0.9073923459
1.044347826 -0.9242682601
1.071100334 -0.9413647993
1.097852843 -0.9586830685
1.124605351 -0.9762241587
1.15135786 -0.9939891471
1.178110368 -1.011979097
1.204862876 -1.03019506
1.231615385 -1.048638072
1.258367893 -1.067309156
1.285120401 -1.086209322
1.31187291 -1.105339569
1.338625418 -1.124700879
1.365377926 -1.144294225
1.392130435 -1.164120564
1.418882943 -1.184180844
1.445635452 -1.204475996
1.47238796 -1.225006943
1.499140468 -1.245774592
1.525892977 -1.26677984
1.552645485 -1.288023572
1.579397993 -1.309506661
1.606150502 -1.331229967
1.63290301 -1.353194339
1.659655518 -1.375400615
1.686408027 -1.397849621
1.713160535 -1.420542172
1.739913043 -1.443479073
1.766665552 -1.466661115
1.79341806 -1.490089082
1.820170569 -1.513763743
1.846923077 -1.53768586
1.873675585 -1.561856184
1.900428094 -1.586275453
1.927180602 -1.610944397
1.95393311 -1.635863737
1.980685619 -1.661034181
2.007438127 -1.686456428
2.034190635 -1.71213117
2.060943144 -1.738059087
2.087695652 -1.764240849
2.114448161 -1.790677118
2.141200669 -1.817368546
2.167953177 -1.844315778
2.194705686 -1.871519447
2.221458194 -1.898980178
2.248210702 -1.92669859
2.274963211 -1.954675289
2.301715719 -1.982910877
2.328468227 -2.011405943
2.355220736 -2.040161072
2.381973244 -2.069176839
2.408725753 -2.09845381
2.435478261 -2.127992545
2.462230769 -2.157793596
2.488983278 -2.187857506
2.515735786 -2.21818481
2.542488294 -2.248776039
2.569240803 -2.279631714
2.595993311 -2.310752348
2.622745819 -2.342138449
2.649498328 -2.373790516
2.676250836 -2.405709044
2.703003344 -2.437894517
2.729755853 -2.470347417
2.756508361 -2.503068215
2.78326087 -2.536057379
2.810013378 -2.569315368
2.836765886 -2.602842636
2.863518395 -2.636639631
2.890270903 -2.670706793
2.917023411 -2.705044559
2.94377592 -2.739653357
2.970528428 -2.774533611
2.997280936 -2.809685739
3.024033445 -2.845110153
3.050785953 -2.880807259
3.077538462 -2.916777458
3.10429097 -2.953021146
3.131043478 -2.989538712
3.157795987 -3.026330541
3.184548495 -3.063397014
3.211301003 -3.100738504
3.238053512 -3.138355382
3.26480602 -3.176248011
3.291558528 -3.214416751
3.318311037 -3.252861957
3.345063545 -3.29158398
3.371816054 -3.330583164
3.398568562 -3.36985985
3.42532107 -3.409414375
3.452073579 -3.449247071
3.478826087 -3.489358264
3.505578595 -3.529748279
3.532331104 -3.570417433
3.559083612 -3.611366042
3.58583612 -3.652594416
3.612588629 -3.694102862
3.639341137 -3.735891681
3.666093645 -3.777961174
3.692846154 -3.820311633
3.719598662 -3.86294335
3.746351171 -3.905856613
3.773103679 -3.949051704
3.799856187 -3.992528903
3.826608696 -4.036288485
3.853361204 -4.080330725
3.880113712 -4.12465589
3.906866221 -4.169264247
3.933618729 -4.214156056
3.960371237 -4.259331579
3.987123746 -4.304791069
4.013876254 -4.350534779
4.040628763 -4.396562958
4.067381271 -4.442875853
4.094133779 -4.489473706
4.120886288 -4.536356757
4.147638796 -4.583525243
4.174391304 -4.630979398
4.201143813 -4.678719453
4.227896321 -4.726745636
4.254648829 -4.775058172
4.281401338 -4.823657283
4.308153846 -4.87254319
4.334906355 -4.92171611
4.361658863 -4.971176256
4.388411371 -5.020923841
4.41516388 -5.070959074
4.441916388 -5.121282161
4.468668896 -5.171893306
4.495421405 -5.222792711
4.522173913 -5.273980576
4.548926421 -5.325457097
4.57567893 -5.377222468
4.602431438 -5.429276881
4.629183946 -5.481620527
4.655936455 -5.534253593
4.682688963 -5.587176263
4.709441472 -5.640388722
4.73619398 -5.69389115
4.762946488 -5.747683725
4.789698997 -5.801766625
4.816451505 -5.856140023
4.843204013 -5.910804094
4.869956522 -5.965759006
4.89670903 -6.021004928
4.923461538 -6.076542028
4.950214047 -6.132370469
4.976966555 -6.188490415
5.003719064 -6.244902025
5.030471572 -6.30160546
5.05722408 -6.358600877
5.083976589 -6.415888429
5.110729097 -6.473468272
5.137481605 -6.531340558
5.164234114 -6.589505435
5.190986622 -6.647963053
5.21773913 -6.706713557
5.244491639 -6.765757095
5.271244147 -6.825093808
5.297996656 -6.884723838
5.324749164 -6.944647326
5.351501672 -7.004864411
5.378254181 -7.065375229
5.405006689 -7.126179916
5.431759197 -7.187278607
5.458511706 -7.248671433
5.485264214 -7.310358526
5.512016722 -7.372340016
5.538769231 -7.434616031
5.565521739 -7.497186698
5.592274247 -7.560052142
5.619026756 -7.623212487
5.645779264 -7.686667857
5.672531773 -7.750418373
5.699284281 -7.814464154
5.726036789 -7.878805321
5.752789298 -7.943441989
5.779541806 -8.008374277
5.806294314 -8.073602298
5.833046823 -8.139126167
5.859799331 -8.204945996
5.886551839 -8.271061896
5.913304348 -8.337473979
5.940056856 -8.404182353
5.966809365 -8.471187126
5.993561873 -8.538488406
6.020314381 -8.606086296
6.04706689 -8.673980904
6.073819398 -8.742172331
6.100571906 -8.81066068
6.127324415 -8.879446053
6.154076923 -8.948528551
6.180829431 -9.017908271
6.20758194 -9.087585314
6.234334448 -9.157559775
6.261086957 -9.227831752
6.287839465 -9.29840134
6.314591973 -9.369268633
6.341344482 -9.440433724
6.36809699 -9.511896706
6.394849498 -9.583657671
6.421602007 -9.655716709
6.448354515 -9.72807391
6.475107023 -9.800729362
6.501859532 -9.873683154
6.52861204 -9.946935373
6.555364548 -10.0204861
6.582117057 -10.09433543
6.608869565 -10.16848345
6.635622074 -10.24293022
6.662374582 -10.31767585
6.68912709 -10.39272041
6.715879599 -10.46806398
6.742632107 -10.54370665
6.769384615 -10.61964848
6.796137124 -10.69588957
6.822889632 -10.77242999
6.84964214 -10.84926982
6.876394649 -10.92640913
6.903147157 -11.00384799
6.929899666 -11.0815865
6.956652174 -11.15962471
6.983404682 -11.2379627
7.010157191 -11.31660056
7.036909699 -11.39553834
7.063662207 -11.47477612
7.090414716 -11.55431397
7.117167224 -11.63415196
7.143919732 -11.71429016
7.170672241 -11.79472865
7.197424749 -11.87546748
7.224177258 -11.95650673
7.250929766 -12.03784646
7.277682274 -12.11948674
7.304434783 -12.20142764
7.331187291 -12.28366921
7.357939799 -12.36621154
7.384692308 -12.44905467
7.411444816 -12.53219868
7.438197324 -12.61564362
7.464949833 -12.69938957
7.491702341 -12.78343657
7.518454849 -12.86778469
7.545207358 -12.952434
7.571959866 -13.03738455
7.598712375 -13.1226364
7.625464883 -13.20818961
7.652217391 -13.29404425
7.6789699 -13.38020036
7.705722408 -13.466658
7.732474916 -13.55341724
7.759227425 -13.64047813
7.785979933 -13.72784072
7.812732441 -13.81550507
7.83948495 -13.90347124
7.866237458 -13.99173927
7.892989967 -14.08030923
7.919742475 -14.16918117
7.946494983 -14.25835514
7.973247492 -14.34783119
8 -14.43760938


==> data/plots/fig3b_mu_vs_eps_adp.dat <==
eps cA cB cC cD
0 2.506628251e-05 2.506628275e-06 2.506628276e-07 2.506628292e-08
0.02 0.007587427366 0.006175188724 0.005294030156 0.004686589144
0.04 0.01414513972 0.0117322904 0.01017277849 0.00907268192
0.06 0.02042320405 0.01710563634 0.01492104315 0.01336081253
0.08 0.02653229321 0.02236594469 0.01958801493 0.01758734389
0.1 0.03252078406 0.02754465024 0.02419582068 0.02176877374
0.12 0.03841568169 0.0326594891 0.0287570397 0.02591453289
0.14 0.04423413766 0.03772181436 0.03327976897 0.03003071633
0.16 0.04998796862 0.0427394959 0.03776964572 0.03412158093
0.18 0.05568578788 0.04771829899 0.04223081434 0.03819026436
0.2 0.06133413989 0.05266262258 0.04666644644 0.04223917308
0.22 0.06693815835 0.05757592981 0.05107904532 0.04627020996
0.24 0.07250197346 0.06246101564 0.05547063575 0.05028491662
0.26 0.0780289772 0.06732018178 0.05984288845 0.05428456692
0.28 0.08352200318 0.07215535582 0.06419720498 0.05827023083
0.3 0.08898345287 0.07696817498 0.06853477762 0.06224281959
0.32 0.09441538673 0.08176004676 0.07285663283 0.06620311847
0.34 0.09981959147 0.08653219395 0.07716366341 0.07015181114
0.36 0.105197631 0.09128568852 0.08145665304 0.07408949819
0.38 0.1105508852 0.09602147791 0.08573629501 0.07801671135
0.4 0.1158805809 0.1007404054 0.09000320706 0.08193392472
0.42 0.1211878154 0.1054432266 0.09425794307 0.08584156366
0.44 0.1264735766 0.110130622 0.09850100249 0.08974001197
0.46 0.1317387578 0.1148032083 0.102732838 0.09362961767
0.48 0.1369841713 0.1194615464 0.1069538619 0.09751069789
0.5 0.1422105587 0.124106149 0.1111644511 0.1013835427
0.52 0.1474185998 0.1287374866 0.1153649518 0.1052484186
0.54 0.1526089201 0.1333559924 0.1195556829 0.1091055713
0.56 0.157782097 0.1379620666 0.1237369392 0.1129552278
0.58 0.1629386655 0.1425560803 0.1279089941 0.1167975989
0.6 0.1680791222 0.1471383783 0.1320721019 0.1206328806
0.62 0.1732039298 0.1517092819 0.1362264996 0.1244612557
0.64 0.1783135205 0.1562690916 0.1403724087 0.1282828951
0.66 0.1834082984 0.1608180885 0.1445100371 0.1320979591
0.68 0.1884886431 0.1653565367 0.1486395794 0.135906598
0.7 0.193554911 0.1698846844 0.1527612193 0.1397089535
0.72 0.198607438 0.1744027656 0.1568751295 0.1435051591
0.74 0.203646541 0.1789110013 0.1609814735 0.1472953409
0.76 0.2086725197 0.1834096004 0.1650804056 0.1510796181
0.78 0.2136856577 0.1878987607 0.1691720722 0.1548581038
0.8 0.218686224 0.1923786701 0.1732566122 0.1586309055
0.82 0.2236744741 0.1968495069 0.1773341577 0.162398125
0.84 0.228650651 0.201311441 0.1814048343 0.1661598595
0.86 0.2336149861 0.2057646341 0.1854687618 0.1699162015
0.88 0.2385677002 0.2102092404 0.1895260543 0.1736672394
0.9 0.2435090038 0.2146454074 0.1935768211 0.1774130575
0.92 0.2484390984 0.2190732758 0.1976211664 0.1811537364
0.94 0.2533581768 0.2234929808 0.2016591903 0.1848893536
0.96 0.2582664236 0.2279046514 0.2056909885 0.1886199831
0.98 0.2631640157 0.2323084116 0.209716653 0.1923456959
1 0.2680511232 0.2367043807 0.2137362719 0.1960665602
1.02 0.2729279093 0.2410926728 0.2177499301 0.1997826418
1.04 0.2777945309 0.2454733982 0.2217577092 0.2034940036
1.06 0.2826511393 0.2498466628 0.2257596878 0.2072007066
1.08 0.2874978799 0.2542125685 0.2297559415 0.2109028092
1.1 0.292334893 0.258571214 0.2337465435 0.214600368
1.12 0.297162314 0.2629226942 0.2377315642 0.2182934375
1.14 0.3019802735 0.2672671008 0.2417110716 0.2219820704
1.16 0.3067888979 0.2716045224 0.2456851316 0.2256663175
1.18 0.3115883092 0.2759350449 0.2496538078 0.2293462281
1.2 0.3163786254 0.2802587512 0.2536171617 0.2330218499
1.22 0.3211599609 0.2845757215 0.257575253 0.236693229
1.24 0.3259324264 0.2888860338 0.2615281395 0.24036041
1.26 0.3306961292 0.2931897635 0.2654758771 0.2440234365
1.28 0.3354511735 0.2974869838 0.2694185204 0.2476823504
1.3 0.3401976601 0.3017777658 0.2733561219 0.2513371925
1.32 0.3449356871 0.3060621783 0.277288733 0.2549880026
1.34 0.3496653499 0.3103402885 0.2812164034 0.2586348191
1.36 0.3543867408 0.3146121614 0.2851391815 0.2622776795
1.38 0.3590999499 0.3188778606 0.2890571145 0.2659166202
1.4 0.3638050648 0.3231374475 0.292970248 0.2695516768
1.42 0.3685021706 0.3273909822 0.2968786268 0.2731828836
1.44 0.3731913503 0.3316385232 0.3007822942 0.2768102744
1.46 0.3778726846 0.3358801273 0.3046812925 0.2804338819
1.48 0.3825462524 0.3401158502 0.3085756631 0.284053738
1.5 0.3872121304 0.3443457459 0.3124654461 0.2876698738
1.52 0.3918703934 0.3485698673 0.3163506808 0.2912823199
1.54 0.3965211145 0.3527882657 0.3202314055 0.2948911057
1.56 0.4011643649 0.3570009917 0.3241076576 0.2984962602
1.58 0.4058002143 0.3612080941 0.3279794737 0.3020978118
1.6 0.4104287307 0.3654096212 0.3318468893 0.3056957881
1.62 0.4150499805 0.3696056196 0.3357099395 0.309290216
1.64 0.4196640285 0.3737961354 0.3395686582 0.312881122
1.66 0.4242709383 0.3779812133 0.3434230789 0.3164685319
1.68 0.428870772 0.3821608972 0.3472732342 0.3200524709
1.7 0.4334635902 0.3863352299 0.3511191561 0.3236329638
1.72 0.4380494524 0.3905042536 0.3549608756 0.3272100347
1.74 0.4426284169 0.3946680094 0.3587984236 0.3307837074
1.76 0.4472005405 0.3988265374 0.36263183 0.3343540051
1.78 0.4517658791 0.4029798773 0.3664611241 0.3379209506
1.8 0.4563244873 0.4071280677 0.3702863347 0.341484566
1.82 0.4608764188 0.4112711464 0.3741074902 0.3450448733
1.84 0.465421726 0.4154091507 0.377924618 0.348601894
1.86 0.4699604604 0.4195421171 0.3817377455 0.3521556489
1.88 0.4744926725 0.4236700812 0.3855468992 0.3557061589
1.9 0.479018412 0.4277930782 0.3893521052 0.359253444
1.92 0.4835377273 0.4319111426 0.3931533893 0.3627975241
1.94 0.4880506663 0.4360243081 0.3969507765 0.3663384189
1.96 0.4925572758 0.4401326079 0.4007442917 0.3698761473
1.98 0.4970576017 0.4442360747 0.4045339592 0.3734107283
2 0.5015516892 0.4483347404 0.4083198027 0.3769421803
2.02 0.5060395827 0.4524286366 0.4121018458 0.3804705214
2.04 0.5105213258 0.4565177941 0.4158801115 0.3839957696
2.06 0.5149969614 0.4606022435 0.4196546225 0.3875179424
2.08 0.5194665315 0.4646820145 0.423425401 0.391037057
2.1 0.5239300776 0.4687571366 0.427192469 0.3945531305
2.12 0.5283876403 0.4728276387 0.430955848 0.3980661794
2.14 0.5328392598 0.4768935491 0.4347155592 0.4015762203
2.16 0.5372849753 0.480954896 0.4384716236 0.4050832694
2.18 0.5417248257 0.4850117068 0.4422240616 0.4085873424
2.2 0.5461588491 0.4890640087 0.4459728934 0.4120884552
2.22 0.550587083 0.4931118283 0.4497181391 0.415586623
2.24 0.5550095644 0.4971551919 0.4534598181 0.4190818612
2.26 0.5594263296 0.5011941253 0.4571979498 0.4225741846
2.28 0.5638374144 0.5052286542 0.4609325531 0.4260636081
2.3 0.5682428542 0.5092588034 0.4646636469 0.429550146
2.32 0.5726426836 0.5132845979 0.4683912497 0.4330338128
2.34 0.5770369369 0.5173060619 0.4721153795 0.4365146224
2.36 0.5814256477 0.5213232195 0.4758360543 0.439992589
2.38 0.5858088495 0.5253360943 0.4795532918 0.443467726
2.4 0.5901865748 0.5293447097 0.4832671095 0.4469400471
2.42 0.594558856 0.5333490888 0.4869775245 0.4504095655
2.44 0.5989257249 0.5373492541 0.4906845539 0.4538762945
2.46 0.6032872129 0.5413452281 0.4943882142 0.4573402469
2.48 0.607643351 0.5453370329 0.498088522 0.4608014356
2.5 0.6119941696 0.5493246902 0.5017854936 0.4642598732
2.52 0.6163396989 0.5533082215 0.5054791451 0.4677155721
2.54 0.6206799687 0.5572876481 0.5091694922 0.4711685446
2.56 0.6250150081 0.5612629908 0.5128565507 0.4746188029
2.58 0.6293448461 0.5652342703 0.5165403361 0.4780663589
2.6 0.6336695112 0.5692015071 0.5202208634 0.4815112245
2.62 0.6379890317 0.5731647211 0.5238981479 0.4849534113
2.64 0.6423034354 0.5771239324 0.5275722043 0.4883929309
2.66 0.6466127496 0.5810791605 0.5312430474 0.4918297946
2.68 0.6509170015 0.5850304249 0.5349106916 0.4952640138
2.7 0.6552162178 0.5889777446 0.5385751514 0.4986955995
2.72 0.6595104251 0.5929211386 0.5422364408 0.5021245628
2.74 0.6637996493 0.5968606255 0.5458945738 0.5055509144
2.76 0.6680839163 0.6007962239 0.5495495643 0.5089746651
2.78 0.6723632516 0.604727952 0.553201426 0.5123958255
2.8 0.6766376803 0.6086558278 0.5568501723 0.5158144061
2.82 0.6809072272 0.6125798691 0.5604958165 0.5192304173
2.84 0.6851719171 0.6165000935 0.564138372 0.5226438692
2.86 0.6894317741 0.6204165185 0.5677778516 0.5260547721
2.88 0.6936868222 0.6243291612 0.5714142684 0.5294631358
2.9 0.6979370852 0.6282380388 0.5750476351 0.5328689704
2.92 0.7021825866 0.6321431679 0.5786779642 0.5362722857
2.94 0.7064233495 0.6360445653 0.5823052684 0.5396730912
2.96 0.7106593968 0.6399422474 0.5859295599 0.5430713967
2.98 0.7148907512 0.6438362305 0.5895508509 0.5464672115
3 0.7191174352 0.6477265307 0.5931691535 0.5498605451
3.02 0.7233394709 0.6516131639 0.5967844797 0.5532514068
3.04 0.7275568803 0.6554961459 0.6003968413 0.5566398057
3.06 0.7317696849 0.6593754923 0.60400625 0.5600257509
3.08 0.7359779064 0.6632512185 0.6076127173 0.5634092515
3.1 0.7401815659 0.6671233398 0.6112162549 0.5667903163
3.12 0.7443806845 0.6709918713 0.6148168739 0.5701689542
3.14 0.7485752828 0.674856828 0.6184145857 0.5735451739
3.16 0.7527653815 0.6787182246 0.6220094013 0.576918984
3.18 0.756951001 0.6825760759 0.6256013318 0.5802903932
3.2 0.7611321613 0.6864303963 0.6291903881 0.5836594098
3.22 0.7653088825 0.6902812002 0.6327765809 0.5870260423
3.24 0.7694811842 0.6941285018 0.636359921 0.5903902989
3.26 0.773649086 0.6979723152 0.6399404189 0.593752188
3.28 0.7778126072 0.7018126544 0.6435180852 0.5971117177
3.3 0.781971767 0.7056495332 0.6470929303 0.600468896
3.32 0.7861265843 0.7094829652 0.6506649643 0.603823731
3.34 0.790277078 0.7133129641 0.6542341976 0.6071762305
3.36 0.7944232665 0.7171395431 0.6578006402 0.6105264026
3.38 0.7985651684 0.7209627157 0.6613643021 0.6138742548
3.4 0.8027028018 0.724782495 0.6649251933 0.617219795
3.42 0.8068361849 0.728598894 0.6684833235 0.6205630309
3.44 0.8109653354 0.7324119257 0.6720387025 0.6239039699
3.46 0.8150902711 0.736221603 0.67559134 0.6272426195
3.48 0.8192110096 0.7400279384 0.6791412455 0.6305789874
3.5 0.8233275683 0.7438309445 0.6826884285 0.6339130807
3.52 0.8274399644 0.7476306339 0.6862328984 0.6372449069
3.54 0.831548215 0.751427019 0.6897746645 0.6405744732
3.56 0.8356523369 0.7552201118 0.693313736 0.6439017868
3.58 0.839752347 0.7590099247 0.6968501222 0.6472268547
3.6 0.8438482618 0.7627964696 0.700383832 0.6505496842
3.62 0.8479400979 0.7665797584 0.7039148745 0.6538702822
3.64 0.8520278715 0.7703598031 0.7074432587 0.6571886556
3.66 0.8561115989 0.7741366153 0.7109689932 0.6605048114
3.68 0.860191296 0.7779102066 0.714492087 0.6638187563
3.7 0.8642669787 0.7816805886 0.7180125488 0.6671304972
3.72 0.8683386628 0.7854477727 0.7215303871 0.6704400409
3.74 0.872406364 0.7892117703 0.7250456105 0.6737473939
3.76 0.8764700976 0.7929725926 0.7285582275 0.6770525629
3.78 0.8805298791 0.7967302507 0.7320682466 0.6803555545
3.8 0.8845857237 0.8004847557 0.7355756762 0.6836563752
3.82 0.8886376464 0.8042361187 0.7390805244 0.6869550314
3.84 0.8926856623 0.8079843503 0.7425827995 0.6902515297
3.86 0.8967297862 0.8117294616 0.7460825097 0.6935458762
3.88 0.9007700327 0.8154714631 0.7495796631 0.6968380774
3.9 0.9048064165 0.8192103655 0.7530742677 0.7001281396
3.92 0.9088389521 0.8229461794 0.7565663314 0.7034160689
3.94 0.9128676538 0.8266789151 0.7600558623 0.7067018715
3.96 0.9168925359 0.8304085832 0.7635428682 0.7099855536
3.98 0.9209136125 0.8341351937 0.7670273567 0.7132671213
4 0.9249308977 0.8378587571 0.7705093358 0.7165465805


==> data/plots/fig4a_advratio_vs_fpr.dat <==
fpr cA cB cC cD
1e-06 1.632337388 3.34335951 10.52630603 87.21761014
1.059560179e-06 1.630496988 3.333953158 10.46726495 86.24594845
1.122667774e-06 1.628654735 3.324553295 10.40843083 85.28310929
1.189534067e-06 1.626810613 3.31515989 10.34980311 84.3290269
1.26038293e-06 1.624964609 3.305772911 10.29138126 83.38363595
1.335451563e-06 1.623116709 3.296392328 10.23316474 82.44687151
1.414991297e-06 1.621266898 3.287018107 10.17515302 81.51866907
1.499268433e-06 1.619415163 3.277650217 10.11734557 80.59896449
1.588565129e-06 1.617561488 3.268288624 10.05974185 79.68769406
1.683180353e-06 1.615705858 3.258933297 10.00234133 78.78479444
1.783430877e-06 1.613848259 3.249584201 9.945143482 77.89020272
1.88965234e-06 1.611988675 3.240241304 9.888147765 77.00385636
2.002200372e-06 1.610127092 3.230904572 9.831353653 76.12569322
2.121451785e-06 1.608263493 3.22157397 9.774760617 75.25565153
2.247805834e-06 1.606397864 3.212249464 9.718368127 74.39366994
2.381685552e-06 1.604530188 3.202931019 9.662175655 73.53968747
2.52353917e-06 1.602660449 3.193618601 9.606182673 72.69364351
2.673841616e-06 1.600788632 3.184312173 9.550388653 71.85547786
2.833096102e-06 1.598914719 3.1750117 9.49479307 71.02513067
3.001835814e-06 1.597038695 3.165717146 9.439395397 70.20254248
3.180625693e-06 1.595160543 3.156428475 9.384195109 69.38765422
3.370064329e-06 1.593280246 3.147145649 9.329191682 68.58040717
3.570785965e-06 1.591397786 3.137868632 9.274384591 67.78074298
3.783462617e-06 1.589513147 3.128597385 9.219773314 66.9886037
4.008806329e-06 1.587626311 3.119331872 9.165357328 66.20393171
4.247571553e-06 1.58573726 3.110072053 9.111136111 65.42666978
4.500557676e-06 1.583845976 3.10081789 9.057109142 64.65676104
4.768611698e-06 1.581952442 3.091569344 9.003275899 63.89414896
5.052631065e-06 1.580056639 3.082326376 8.949635862 63.1387774
5.353566677e-06 1.578158549 3.073088944 8.896188513 62.39059057
5.672426068e-06 1.576258152 3.06385701 8.842933331 61.64953301
6.010276782e-06 1.57435543 3.054630533 8.789869798 60.91554965
6.368249945e-06 1.572450364 3.04540947 8.736997397 60.18858574
6.747544053e-06 1.570542933 3.036193782 8.68431561 59.46858691
7.149428987e-06 1.56863312 3.026983424 8.63182392 58.75549911
7.575250259e-06 1.566720903 3.017778356 8.579521811 58.04926866
8.026433522e-06 1.564806262 3.008578534 8.527408766 57.34984221
8.504489342e-06 1.562889177 2.999383915 8.475484272 56.65716675
9.011018252e-06 1.560969628 2.990194454 8.423747813 55.97118962
9.547716114e-06 1.559047594 2.981010107 8.372198875 55.2918585
1.01163798e-05 1.557123052 2.971830831 8.320836944 54.6191214
1.071891319e-05 1.555195983 2.962656578 8.269661507 53.95292666
1.135733358e-05 1.553266364 2.953487303 8.218672051 53.29322296
1.203377841e-05 1.551334173 2.94432296 8.167868063 52.63995932
1.275051241e-05 1.549399389 2.935163502 8.117249033 51.99308508
1.350993521e-05 1.547461987 2.926008881 8.066814447 51.35254991
1.431458938e-05 1.545521947 2.916859049 8.016563796 50.71830379
1.516716888e-05 1.543579244 2.907713958 7.966496568 50.09029706
1.607052818e-05 1.541633855 2.898573559 7.916612254 49.46848036
1.702769172e-05 1.539685757 2.889437801 7.866910343 48.85280463
1.804186409e-05 1.537734925 2.880306635 7.817390326 48.24322118
1.911644075e-05 1.535781335 2.871180009 7.768051693 47.63968159
2.025501939e-05 1.533824963 2.862057871 7.718893937 47.04213779
2.146141198e-05 1.531865783 2.852940171 7.669916549 46.450542
2.273965752e-05 1.52990377 2.843826854 7.62111902 45.86484675
2.40940356e-05 1.527938899 2.834717868 7.572500843 45.28500491
2.552908068e-05 1.525971143 2.825613157 7.524061509 44.71096963
2.70495973e-05 1.524000477 2.816512669 7.475800513 44.14269438
2.866067617e-05 1.522026872 2.807416346 7.427717347 43.58013292
3.036771118e-05 1.520050303 2.798324132 7.379811505 43.02323934
3.21764175e-05 1.518070742 2.789235972 7.332082479 42.47196802
3.40928507e-05 1.516088161 2.780151807 7.284529764 41.92627362
3.6123427e-05 1.514102531 2.771071578 7.237152853 41.38611113
3.827494479e-05 1.512113825 2.761995227 7.189951241 40.85143582
4.055460736e-05 1.510122013 2.752922693 7.142924422 40.32220325
4.297004704e-05 1.508127065 2.743853917 7.096071891 39.7983693
4.552935075e-05 1.506128952 2.734788836 7.049393142 39.27989011
4.824108704e-05 1.504127644 2.725727388 7.00288767 38.76672213
5.111433483e-05 1.50212311 2.71666951 6.956554969 38.2588221
5.415871378e-05 1.500115318 2.707615137 6.910394536 37.75614703
5.738441648e-05 1.498104238 2.698564206 6.864405864 37.25865422
6.080224262e-05 1.496089836 2.68951665 6.818588448 36.76630129
6.442363509e-05 1.494072081 2.680472402 6.772941785 36.27904608
6.826071834e-05 1.492050939 2.671431395 6.727465368 35.79684677
7.232633896e-05 1.490026377 2.662393561 6.682158693 35.31966178
7.663410868e-05 1.487998361 2.653358829 6.637021255 34.84744982
8.119844993e-05 1.485966857 2.644327129 6.592052548 34.38016988
8.603464417e-05 1.483931828 2.635298389 6.547252069 33.91778123
9.1158883e-05 1.481893241 2.626272538 6.50261931 33.4602434
9.658832241e-05 1.479851057 2.617249501 6.458153768 33.00751619
0.0001023411402 1.477805242 2.608229203 6.413854936 32.55955969
0.0001084365969 1.475755757 2.59921157 6.369722309 32.11633424
0.0001148951 1.473702566 2.590196523 6.32575538 31.67780045
0.0001217382728 1.471645628 2.581183985 6.281953644 31.2439192
0.0001289890261 1.469584906 2.572173876 6.238316593 30.81465163
0.0001366716356 1.467520359 2.563166117 6.194843722 30.38995916
0.0001448118228 1.465451947 2.554160624 6.151534524 29.96980344
0.0001534368409 1.46337963 2.545157316 6.108388489 29.5541464
0.0001625755666 1.461303366 2.536156108 6.065405112 29.14295023
0.0001722585965 1.459223112 2.527156915 6.022583883 28.73617737
0.0001825183494 1.457138826 2.518159649 5.979924294 28.33379051
0.000193389175 1.455050463 2.509164222 5.937425836 27.9357526
0.000204907469 1.45295798 2.500170545 5.895087999 27.54202686
0.0002171117946 1.450861331 2.491178527 5.852910272 27.15257672
0.000230043012 1.44876047 2.482188074 5.810892145 26.7673659
0.000243744415 1.446655351 2.473199093 5.769033106 26.38635834
0.0002582618761 1.444545925 2.464211487 5.727332643 26.00951825
0.0002736439997 1.442432146 2.455225161 5.685790243 25.63681007
0.0002899422854 1.440313963 2.446240014 5.644405393 25.26819848
0.0003072112999 1.438191327 2.437255946 5.603177577 24.90364842
0.00032550886 1.436064187 2.428272855 5.562106281 24.54312505
0.000344896226 1.433932491 2.419290637 5.521190989 24.1865938
0.0003654383071 1.431796186 2.410309186 5.480431182 23.8340203
0.0003872038782 1.429655218 2.401328394 5.439826344 23.48537044
0.0004102658106 1.427509534 2.392348152 5.399375954 23.14061035
0.0004347013158 1.425359077 2.383368349 5.359079493 22.79970638
0.0004605922041 1.423203792 2.37438887 5.318936439 22.46262513
0.0004880251584 1.421043619 2.3654096 5.278946269 22.12933341
0.0005170920243 1.418878501 2.356430422 5.23910846 21.79979827
0.000547890118 1.416708377 2.347451216 5.199422486 21.47398701
0.0005805225516 1.414533188 2.338471861 5.159887821 21.15186711
0.0006150985789 1.41235287 2.329492231 5.120503936 20.83340632
0.0006517339605 1.410167361 2.3205122 5.081270302 20.51857261
0.000690551352 1.407976595 2.31153164 5.042186388 20.20733414
0.0007316807143 1.405780508 2.302550418 5.00325166 19.89965933
0.0007752597489 1.403579032 2.293568402 4.964465585 19.59551681
0.0008214343585 1.401372099 2.284585455 4.925827626 19.29487542
0.0008703591361 1.399159639 2.275601437 4.887337245 18.99770423
0.0009221978823 1.396941581 2.266616207 4.848993901 18.70397251
0.0009771241535 1.394717852 2.25762962 4.810797052 18.41364978
0.001035321843 1.39248838 2.248641528 4.772746154 18.12670573
0.001096985798 1.390253087 2.239651782 4.73484066 17.84311031
0.001162322469 1.388011898 2.230660227 4.697080021 17.56283365
0.001231550603 1.385764732 2.221666707 4.659463685 17.28584609
0.001304901978 1.383511511 2.212671062 4.621991099 17.0121182
0.001382622174 1.381252152 2.203673128 4.584661707 16.74162076
0.001464971398 1.378986572 2.194672739 4.547474948 16.47432472
0.001552225357 1.376714684 2.185669725 4.51043026 16.21020128
0.001644676178 1.374436402 2.176663911 4.473527079 15.94922183
0.001742633386 1.372151636 2.16765512 4.436764836 15.69135795
0.001846424943 1.369860295 2.158643171 4.40014296 15.43658143
0.001956398344 1.367562285 2.149627878 4.363660875 15.18486428
0.00207292178 1.365257511 2.14060905 4.327318004 14.93617868
0.002196385372 1.362945877 2.131586495 4.291113764 14.69049703
0.002327202479 1.360627281 2.122560014 4.255047569 14.44779191
0.002465811076 1.358301621 2.113529404 4.219118831 14.20803613
0.002612675226 1.355968794 2.104494458 4.183326954 13.97120265
0.00276828663 1.353628693 2.095454963 4.14767134 13.73726465
0.002933166278 1.351281207 2.086410702 4.112151388 13.50619551
0.003107866188 1.348926226 2.077361452 4.076766489 13.27796879
0.003292971255 1.346563634 2.068306986 4.041516031 13.05255823
0.003489101213 1.344193313 2.05924707 4.006399397 12.82993778
0.003696912707 1.341815144 2.050181465 3.971415965 12.61008156
0.003917101491 1.339429002 2.041109926 3.936565106 12.3929639
0.004150404758 1.337034762 2.032032203 3.901846187 12.17855929
0.004397603609 1.334632294 2.022948037 3.867258568 11.96684243
0.004659525669 1.332221464 2.013857164 3.832801604 11.75778817
0.004937047853 1.329802136 2.004759315 3.79847464 11.55137158
0.005231099308 1.32737417 1.99565421 3.764277019 11.34756789
0.005542664521 1.324937423 1.986541565 3.730208075 11.14635252
0.005872786613 1.322491747 1.977421088 3.696267132 10.94770105
0.006222570837 1.320036989 1.968292477 3.662453511 10.75158925
0.006593188271 1.317572996 1.959155424 3.628766522 10.55799309
0.006985879747 1.315099606 1.950009612 3.595205466 10.36688867
0.007401959997 1.312616655 1.940854714 3.561769638 10.1782523
0.007842822061 1.310123975 1.931690396 3.528458322 9.992060454
0.008309941949 1.307621391 1.922516313 3.495270792 9.808289767
0.008804883582 1.305108725 1.91333211 3.462206314 9.626917058
0.009329304026 1.302585792 1.904137422 3.429264142 9.447919311
0.009884959047 1.300052404 1.894931873 3.396443518 9.271273679
0.01047370898 1.297508365 1.885715078 3.363743676 9.096957483
0.01109752496 1.294953474 1.876486636 3.331163835 8.92494821
0.01175849554 1.292387523 1.867246139 3.298703202 8.755223515
0.01245883364 1.289810301 1.857993161 3.266360972 8.587761212
0.01320088401 1.287221585 1.848727267 3.234136326 8.422539283
0.01398713103 1.28462115 1.839448007 3.202028429 8.25953587
0.01482020706 1.282008761 1.830154916 3.170036432 8.098729274
0.01570290125 1.279384175 1.820847513 3.138159471 7.940097959
0.01663816886 1.276747143 1.811525303 3.106396663 7.783620544
0.01762914118 1.274097407 1.802187774 3.07474711 7.629275807
0.01867913599 1.271434698 1.792834396 3.043209895 7.477042683
0.01979166868 1.268758742 1.783464623 3.011784079 7.326900259
0.02097046401 1.266069252 1.774077886 2.980468707 7.178827777
0.02221946861 1.263365933 1.764673599 2.949262799 7.032804632
0.02354286414 1.260648477 1.755251156 2.918165353 6.888810368
0.02494508135 1.257916568 1.745809926 2.887175346 6.746824681
0.02643081487 1.255169877 1.736349257 2.856291726 6.606827415
0.02800503894 1.252408061 1.726868471 2.825513417 6.46879856
0.02967302408 1.249630766 1.717366866 2.794839314 6.332718251
0.03144035472 1.246837624 1.707843712 2.764268283 6.198566772
0.03331294788 1.244028254 1.698298251 2.733799158 6.066324544
0.03529707303 1.241202256 1.688729695 2.703430742 5.935972134
0.03739937302 1.238359218 1.679137223 2.673161799 5.807490247
0.03962688639 1.235498709 1.669519982 2.642991061 5.680859728
0.04198707084 1.232620281 1.659877083 2.612917216 5.556061559
0.04448782831 1.229723465 1.650207599 2.582938912 5.433076855
0.04713753134 1.226807775 1.640510563 2.553054754 5.311886867
0.04994505116 1.2238727 1.630784965 2.523263297 5.192472979
0.05291978736 1.220917709 1.621029752 2.493563049 5.074816703
0.05607169938 1.217942247 1.611243822 2.46395246 4.95889968
0.05941133985 1.214945731 1.601426021 2.434429926 4.844703678
0.0629498899 1.211927551 1.591575141 2.404993782 4.732210589
0.06669919663 1.20888707 1.581689918 2.375642296 4.621402427
0.07067181274 1.205823617 1.571769023 2.346373666 4.512261325
0.07488103858 1.202736488 1.561811062 2.317186017 4.404769535
0.07934096666 1.199624944 1.551814571 2.28807739 4.298909423
0.08406652886 1.196488207 1.541778008 2.259045744 4.194663465
0.08907354639 1.193325456 1.531699749 2.23008894 4.09201425
0.09437878278 1.190135827 1.521578082 2.201204742 3.990944469
0.1 1.186918407 1.5114112 2.172390804 3.891436916


==> data/plots/fig5a_precision_vs_recall.dat <==
recall cA cB cC cD
0.001 0.584524471 0.7049493221 0.858227885 0.9789074164
0.006015075377 0.5714733612 0.676304978 0.8221908971 0.9642525529
0.01103015075 0.5665272156 0.6651307325 0.8068267347 0.9564583644
0.01604522613 0.5632959503 0.65774154 0.7962671768 0.9505156103
0.02106030151 0.5608556743 0.6521159213 0.7880162061 0.9455239471
0.02607537688 0.5588770014 0.6475265344 0.7811505466 0.9411295094
0.03109045226 0.5572028788 0.6436243848 0.7752185871 0.9371516839
0.03610552764 0.5557456465 0.640213725 0.7699632005 0.9334841562
0.04112060302 0.5544511904 0.637173233 0.7652230426 0.9300583545
0.04613567839 0.5532836657 0.6344222725 0.7608897427 0.9268271255
0.05115075377 0.5522180554 0.6319043991 0.7568867419 0.9237564654
0.05616582915 0.5512361804 0.629578489 0.7531578048 0.9208209361
0.06118090452 0.5503243986 0.6274136095 0.7496603202 0.9180009418
0.0661959799 0.549472201 0.6253858805 0.7463611717 0.9152810224
0.07121105528 0.5486713127 0.6234764631 0.7432340733 0.9126487355
0.07622613065 0.5479150974 0.621670221 0.7402577852 0.910093898
0.08124120603 0.5471981479 0.6199548005 0.7374148812 0.9076080543
0.08625628141 0.5465159976 0.6183199817 0.7346908732 0.9051840957
0.09127135678 0.5458649126 0.6167572084 0.7320735761 0.9028159794
0.09628643216 0.5452417386 0.6152592424 0.7295526362 0.9004985193
0.1013015075 0.5446437853 0.6138199025 0.7271191758 0.8982272262
0.1063165829 0.5440687393 0.6124338668 0.7247655208 0.8959981838
0.1113316583 0.5435145956 0.6110965179 0.7224849887 0.8938079519
0.1163467337 0.5429796054 0.6098038231 0.7202717217 0.8916534895
0.121361809 0.5424622329 0.608552238 0.7181205544 0.8895320931
0.1263768844 0.5419611224 0.6073386301 0.7160269062 0.8874413464
0.1313919598 0.5414750706 0.6061602165 0.7139866952 0.8853790795
0.1364070352 0.5410030044 0.6050145129 0.7119962662 0.8833433349
0.1414221106 0.5405439626 0.6038992921 0.710052333 0.8813323399
0.1464371859 0.5400970805 0.602812549 0.7081519283 0.8793444822
0.1514522613 0.5396615775 0.6017524718 0.7062923638 0.8773782909
0.1564673367 0.5392367464 0.6007174174 0.7044711949 0.8754324191
0.1614824121 0.5388219441 0.5997058909 0.7026861917 0.87350563
0.1664974874 0.5384165842 0.598716528 0.7009353141 0.871596784
0.1715125628 0.5380201305 0.5977480801 0.6992166901 0.8697048286
0.1765276382 0.5376320911 0.596799401 0.6975285976 0.8678287891
0.1815427136 0.5372520138 0.5958694363 0.6958694482 0.8659677605
0.1865577889 0.5368794818 0.5949572133 0.6942377737 0.8641209005
0.1915728643 0.53651411 0.5940618329 0.6926322134 0.8622874235
0.1965879397 0.536155542 0.5931824621 0.6910515041 0.8604665952
0.2016030151 0.5358034469 0.5923183274 0.6894944704 0.8586577278
0.2066180905 0.5354575174 0.5914687095 0.6879600166 0.8568601756
0.2116331658 0.535117467 0.590632938 0.6864471196 0.8550733318
0.2166482412 0.5347830287 0.5898103868 0.6849548219 0.8532966246
0.2216633166 0.5344539528 0.5890004708 0.6834822265 0.8515295144
0.226678392 0.5341300054 0.5882026416 0.6820284914 0.8497714912
0.2316934673 0.5338109676 0.5874163849 0.6805928252 0.8480220723
0.2367085427 0.5334966336 0.5866412175 0.6791744826 0.8462807998
0.2417236181 0.5331868099 0.5858766847 0.6777727614 0.8445472389
0.2467386935 0.5328813144 0.5851223582 0.6763869982 0.8428209761
0.2517537688 0.5325799754 0.5843778339 0.6750165663 0.8411016174
0.2567688442 0.5322826307 0.5836427302 0.6736608725 0.8393887871
0.2617839196 0.5319891272 0.5829166859 0.6723193546 0.8376821265
0.266798995 0.5316993198 0.5821993594 0.6709914793 0.8359812922
0.2718140704 0.5314130712 0.5814904267 0.66967674 0.8342859556
0.2768291457 0.5311302512 0.5807895803 0.6683746552 0.8325958016
0.2818442211 0.5308507361 0.5800965282 0.6670847663 0.8309105274
0.2868592965 0.5305744083 0.5794109927 0.6658066367 0.8292298424
0.2918743719 0.5303011561 0.5787327093 0.6645398496 0.8275534663
0.2968894472 0.5300308731 0.5780614263 0.6632840073 0.8258811296
0.3019045226 0.5297634577 0.5773969033 0.6620387297 0.8242125719
0.306919598 0.5294988131 0.5767389111 0.6608036533 0.8225475418
0.3119346734 0.5292368471 0.5760872306 0.6595784298 0.8208857963
0.3169497487 0.5289774711 0.5754416522 0.6583627258 0.8192271
0.3219648241 0.5287206009 0.5748019754 0.6571562213 0.8175712248
0.3269798995 0.5284661555 0.5741680083 0.6559586092 0.8159179494
0.3319949749 0.5282140574 0.5735395666 0.6547695945 0.8142670589
0.3370100503 0.5279642325 0.5729164737 0.6535888935 0.8126183444
0.3420251256 0.5277166094 0.57229856 0.6524162332 0.8109716023
0.347040201 0.5274711198 0.5716856626 0.6512513508 0.8093266344
0.3520552764 0.527227698 0.5710776247 0.6500939929 0.8076832474
0.3570703518 0.5269862806 0.5704742955 0.648943915 0.8060412524
0.3620854271 0.526746807 0.5698755299 0.6478008814 0.8044004648
0.3671005025 0.5265092185 0.5692811878 0.646664664 0.802760704
0.3721155779 0.5262734587 0.5686911344 0.6455350427 0.801121793
0.3771306533 0.5260394732 0.5681052393 0.6444118042 0.7994835583
0.3821457286 0.5258072095 0.5675233769 0.6432947423 0.7978458296
0.387160804 0.5255766169 0.5669454256 0.6421836569 0.7962084395
0.3921758794 0.5253476464 0.5663712679 0.6410783543 0.7945712235
0.3971909548 0.5251202508 0.56580079 0.6399786464 0.7929340195
0.4022060302 0.5248943842 0.565233882 0.6388843506 0.7912966679
0.4072211055 0.5246700023 0.5646704371 0.6377952894 0.789659011
0.4122361809 0.5244470621 0.5641103518 0.6367112903 0.7880208933
0.4172512563 0.5242255221 0.563553526 0.6356321854 0.7863821611
0.4222663317 0.5240053419 0.5629998621 0.6345578113 0.7847426621
0.427281407 0.5237864823 0.5624492656 0.6334880086 0.7831022458
0.4322964824 0.5235689054 0.5619016445 0.6324226221 0.7814607626
0.4373115578 0.5233525743 0.5613569093 0.6313615001 0.7798180645
0.4423266332 0.5231374529 0.5608149731 0.6303044946 0.7781740043
0.4473417085 0.5229235065 0.5602757511 0.6292514611 0.7765284355
0.4523567839 0.522710701 0.5597391606 0.628202258 0.7748812125
0.4573718593 0.5224990033 0.5592051211 0.6271567469 0.7732321904
0.4623869347 0.5222883812 0.558673554 0.6261147923 0.7715812245
0.4674020101 0.5220788033 0.5581443826 0.6250762613 0.7699281705
0.4724170854 0.5218702388 0.5576175319 0.6240410236 0.7682728843
0.4774321608 0.5216626579 0.5570929286 0.6230089513 0.766615222
0.4824472362 0.5214560313 0.556570501 0.6219799187 0.7649550393
0.4874623116 0.5212503303 0.5560501789 0.6209538024 0.7632921919
0.4924773869 0.5210455271 0.5555318935 0.6199304808 0.7616265352
0.4974924623 0.5208415943 0.5550155776 0.6189098344 0.7599579241
0.5025075377 0.520638505 0.5545011648 0.6178917453 0.7582862128
0.5075226131 0.520436233 0.5539885905 0.6168760973 0.7566112548
0.5125376884 0.5202347526 0.5534777907 0.6158627758 0.7549329031
0.5175527638 0.5200340385 0.552968703 0.6148516674 0.7532510092
0.5225678392 0.519834066 0.5524612655 0.6138426604 0.7515654238
0.5275829146 0.5196348105 0.5519554178 0.6128356439 0.7498759964
0.5325979899 0.5194362483 0.5514510999 0.6118305083 0.748182575
0.5376130653 0.5192383557 0.5509482531 0.6108271451 0.7464850061
0.5426281407 0.5190411096 0.5504468192 0.6098254466 0.7447831345
0.5476432161 0.5188444871 0.5499467408 0.6088253057 0.7430768035
0.5526582915 0.5186484656 0.5494479613 0.6078266165 0.7413658541
0.5576733668 0.5184530229 0.5489504246 0.6068292732 0.7396501254
0.5626884422 0.5182581372 0.5484540753 0.6058331709 0.7379294542
0.5677035176 0.5180637866 0.5479588583 0.6048382049 0.7362036749
0.572718593 0.5178699499 0.5474647194 0.603844271 0.7344726193
0.5777336683 0.5176766058 0.5469716045 0.602851265 0.7327361166
0.5827487437 0.5174837332 0.5464794599 0.6018590831 0.730993993
0.5877638191 0.5172913114 0.5459882325 0.6008676214 0.7292460715
0.5927788945 0.5170993197 0.5454978692 0.599876776 0.727492172
0.5977939698 0.5169077377 0.5450083173 0.5988864428 0.7257321107
0.6028090452 0.516716545 0.5445195243 0.5978965175 0.7239657003
0.6078241206 0.5165257213 0.5440314379 0.5969068956 0.7221927495
0.612839196 0.5163352465 0.5435440057 0.5959174717 0.720413063
0.6178542714 0.5161451006 0.5430571756 0.5949281405 0.7186264408
0.6228693467 0.5159552635 0.5425708953 0.5939387954 0.7168326787
0.6278844221 0.5157657153 0.5420851127 0.5929493296 0.7150315674
0.6328994975 0.5155764361 0.5415997753 0.5919596349 0.7132228923
0.6379145729 0.5153874059 0.5411148308 0.5909696026 0.7114064338
0.6429296482 0.5151986049 0.5406302264 0.5899791225 0.7095819661
0.6479447236 0.515010013 0.5401459093 0.5889880834 0.7077492575
0.652959799 0.5148216103 0.5396618262 0.5879963727 0.7059080701
0.6579748744 0.5146333767 0.5391779236 0.5870038762 0.704058159
0.6629899497 0.514445292 0.5386941474 0.5860104782 0.7021992722
0.6680050251 0.514257336 0.5382104433 0.5850160611 0.7003311502
0.6730201005 0.5140694882 0.5377267563 0.5840205054 0.6984535254
0.6780351759 0.5138817282 0.5372430307 0.5830236895 0.696566122
0.6830502513 0.513694035 0.5367592102 0.5820254897 0.6946686552
0.6880653266 0.5135063879 0.536275238 0.5810257797 0.6927608305
0.693080402 0.5133187656 0.5357910561 0.5800244305 0.6908423438
0.6980954774 0.5131311468 0.5353066058 0.5790213105 0.6889128802
0.7031105528 0.5129435098 0.5348218275 0.5780162848 0.6869721136
0.7081256281 0.5127558324 0.5343366604 0.5770092156 0.6850197061
0.7131407035 0.5125680925 0.5338510426 0.5759999613 0.683055307
0.7181557789 0.5123802673 0.5333649109 0.5749883766 0.6810785524
0.7231708543 0.5121923336 0.532878201 0.5739743123 0.6790890639
0.7281859296 0.512004268 0.5323908468 0.5729576148 0.6770864482
0.733201005 0.5118160464 0.5319027809 0.5719381259 0.6750702957
0.7382160804 0.5116276442 0.5314139339 0.5709156826 0.6730401796
0.7432311558 0.5114390363 0.5309242349 0.5698901164 0.6709956547
0.7482462312 0.511250197 0.5304336109 0.5688612532 0.6689362563
0.7532613065 0.5110611 0.5299419867 0.5678289127 0.6668614987
0.7582763819 0.5108717182 0.5294492849 0.5667929082 0.6647708736
0.7632914573 0.5106820236 0.5289554255 0.5657530459 0.662663849
0.7683065327 0.5104919877 0.5284603261 0.5647091244 0.6605398667
0.773321608 0.5103015808 0.5279639012 0.563660934 0.658398341
0.7783366834 0.5101107724 0.5274660623 0.5626082566 0.6562386564
0.7833517588 0.509919531 0.5269667176 0.5615508642 0.654060165
0.7883668342 0.5097278238 0.5264657715 0.5604885189 0.6518621845
0.7933819095 0.5095356169 0.5259631247 0.5594209716 0.6496439949
0.7983969849 0.509342875 0.5254586736 0.5583479613 0.6474048356
0.8034120603 0.5091495615 0.5249523101 0.5572692139 0.645143902
0.8084271357 0.508955638 0.524443921 0.5561844414 0.6428603415
0.8134422111 0.5087610646 0.5239333876 0.5550933405 0.6405532493
0.8184572864 0.5085657996 0.5234205857 0.5539955909 0.6382216639
0.8234723618 0.5083697991 0.5229053843 0.5528908546 0.6358645612
0.8284874372 0.5081730171 0.5223876456 0.5517787732 0.6334808491
0.8335025126 0.5079754052 0.5218672239 0.5506589667 0.6310693601
0.8385175879 0.5077769124 0.5213439654 0.5495310312 0.6286288442
0.8435326633 0.5075774848 0.5208177068 0.5483945362 0.6261579598
0.8485477387 0.5073770653 0.5202882747 0.547249022 0.6236552641
0.8535628141 0.5071755931 0.5197554843 0.5460939967 0.6211192014
0.8585778894 0.506973004 0.5192191385 0.5449289324 0.6185480904
0.8635929648 0.5067692289 0.5186790261 0.543753261 0.6159401086
0.8686080402 0.5065641943 0.5181349203 0.5425663697 0.6132932753
0.8736231156 0.5063578212 0.5175865773 0.5413675953 0.6106054311
0.878638191 0.5061500244 0.5170337334 0.5401562178 0.6078742135
0.8836532663 0.5059407123 0.5164761029 0.5389314528 0.6050970294
0.8886683417 0.5057297851 0.5159133752 0.5376924426 0.6022710206
0.8936834171 0.5055171346 0.5153452109 0.5364382457 0.5993930241
0.8986984925 0.5053026426 0.5147712383 0.535167824 0.5964595237
0.9037135678 0.5050861791 0.5141910474 0.5338800275 0.5934665905
0.9087286432 0.5048676011 0.5136041849 0.5325735756 0.5904098109
0.9137437186 0.5046467498 0.5130101459 0.5312470346 0.5872841967
0.918758794 0.5044234481 0.5124083649 0.5298987885 0.5840840723
0.9237738693 0.5041974975 0.5117982048 0.528527004 0.5808029317
0.9287889447 0.5039686731 0.5111789416 0.5271295841 0.5774332546
0.9338040201 0.5037367189 0.510549746 0.5257041098 0.5739662651
0.9388190955 0.5035013399 0.509909659 0.5242477617 0.5703916113
0.9438341709 0.503262193 0.5092575589 0.522757216 0.5666969285
0.9488492462 0.5030188741 0.5085921169 0.5212285015 0.5628672334
0.9538643216 0.5027709 0.5079117351 0.5196567973 0.5588840547
0.958879397 0.5025176824 0.507214456 0.518036139 0.5547241504
0.9638944724 0.5022584901 0.5064978291 0.5163589752 0.5503575323
0.9689095477 0.5019923889 0.5057586993 0.5146154643 0.545744276
0.9739246231 0.5017181433 0.5049928583 0.5127922931 0.5408290368
0.9789396985 0.5014340416 0.5041944174 0.5108705303 0.5355308211
0.9839547739 0.5011375514 0.5033545609 0.5088212833 0.5297216334
0.9889698492 0.5008245254 0.5024586422 0.5065953794 0.5231737288
0.9939849246 0.5004868262 0.501477349 0.5040911101 0.5153856362
0.999 0.5000985747 0.5003140196 0.5009516475 0.5043667529


==> data/plots/fig6a_log10delta_vs_eps.dat <==
eps cA cB cC cD
0.001 -1.404511455 -1.004247453 -0.7055083257 -0.4172364111
0.03109698997 -1.574209155 -1.065343707 -0.732553156 -0.4278809612
0.06119397993 -1.768412994 -1.130156038 -0.760499894 -0.438738604
0.0912909699 -1.988943363 -1.198813113 -0.7893654385 -0.4498116564
0.1213879599 -2.237420895 -1.271438778 -0.8191663967 -0.461102417
0.1514849498 -2.515269268 -1.348151861 -0.849919074 -0.4726131648
0.1815819398 -2.823727185 -1.429066044 -0.8816394655 -0.4843461594
0.2116789298 -3.163865476 -1.5142898 -0.914343249 -0.4963036402
0.2417759197 -3.536606237 -1.603926396 -0.9480457785 -0.5084878265
0.2718729097 -3.942742011 -1.698073931 -0.98276208 -0.5209009164
0.3019698997 -4.382953799 -1.796825438 -1.018506848 -0.5335450872
0.3320668896 -4.857827304 -1.900268997 -1.055294441 -0.5464224949
0.3621638796 -5.36786719 -2.00848789 -1.093138885 -0.5595352736
0.3922608696 -5.913509383 -2.121560772 -1.132053868 -0.5728855356
0.4223578595 -6.495131546 -2.239561854 -1.172052741 -0.5864753711
0.4524548495 -7.113061939 -2.362561099 -1.213148523 -0.6003068479
0.4825518395 -7.767586867 -2.490624424 -1.255353899 -0.6143820114
0.5126488294 -8.458956941 -2.623813899 -1.298681224 -0.6287028841
0.5427458194 -9.187392318 -2.762187958 -1.343142528 -0.6432714659
0.5728428094 -9.953087096 -2.905801588 -1.388749516 -0.6580897337
0.6029397993 -10.75621301 -3.054706533 -1.435513575 -0.6731596414
0.6330367893 -11.59692255 -3.208951478 -1.483445781 -0.6884831199
0.6631337793 -12.47535156 -3.368582235 -1.532556896 -0.7040620768
0.6932307692 -13.39162144 -3.533641913 -1.582857384 -0.7198983966
0.7233277592 -14.34584107 -3.704171089 -1.634357409 -0.7359939405
0.7534247492 -15.33810838 -3.880207965 -1.687066843 -0.7523505467
0.7835217391 -16.36851168 -4.061788513 -1.740995273 -0.7689700299
0.8136187291 -17.43713089 -4.248946623 -1.796152009 -0.785854182
0.8437157191 -18.54403847 -4.441714234 -1.852546085 -0.8030047716
0.873812709 -19.68930035 -4.640121455 -1.910186271 -0.820423544
0.903909699 -20.87297661 -4.844196688 -1.969081076 -0.8381122219
0.934006689 -22.09512218 -5.053966733 -2.029238758 -0.8560725049
0.9641036789 -23.35578736 -5.269456895 -2.090667326 -0.8743060698
0.9942006689 -24.65501834 -5.490691075 -2.153374551 -0.8928145707
1.024297659 -25.99285759 -5.717691866 -2.21736797 -0.9115996391
1.054394649 -27.36934429 -5.95048063 -2.282654893 -0.9306628839
1.084491639 -28.78451459 -6.189077581 -2.349242411 -0.9500058919
1.114588629 -30.23840196 -6.433501854 -2.417137399 -0.9696302277
1.144685619 -31.73103743 -6.683771577 -2.486346527 -0.9895374337
1.174782609 -33.2624498 -6.939903929 -2.556876261 -1.009729031
1.204879599 -34.83266587 -7.201915203 -2.628732872 -1.030206517
1.234976589 -36.44171057 -7.46982086 -2.701922443 -1.050971371
1.265073579 -38.08960721 -7.743635578 -2.776450871 -1.072025049
1.295170569 -39.77637752 -8.023373303 -2.852323878 -1.093368984
1.325267559 -41.50204186 -8.309047289 -2.929547011 -1.115004592
1.355364548 -43.2666193 -8.600670143 -3.008125651 -1.136933266
1.385461538 -45.07012772 -8.898253862 -3.088065018 -1.159156378
1.415558528 -46.91258392 -9.20180987 -3.169370174 -1.181675282
1.445655518 -48.79400371 -9.51134905 -3.25204603 -1.204491308
1.475752508 -50.71440194 -9.826881776 -3.336097351 -1.22760577
1.505849498 -52.67379265 -10.14841794 -3.421528761 -1.25101996
1.535946488 -54.67218907 -10.475967 -3.508344744 -1.274735152
1.566043478 -56.70960368 -10.80953795 -3.596549653 -1.2987526
1.596140468 -58.78604831 -11.14913941 -3.686147713 -1.323073539
1.626237458 -60.90153412 -11.49477962 -3.777143024 -1.347699185
1.656334448 -63.05607173 -11.84646645 -3.869539565 -1.372630737
1.686431438 -65.24967117 -12.20420742 -3.9633412 -1.397869373
1.716528428 -67.48234197 -12.56800976 -4.058551681 -1.423416255
1.746625418 -69.7540932 -12.93788037 -4.15517465 -1.449272526
1.776722408 -72.06493345 -13.31382586 -4.253213645 -1.475439314
1.806819398 -74.41487093 -13.69585258 -4.352672101 -1.501917726
1.836916388 -76.80391342 -14.08396661 -4.453553356 -1.528708853
1.867013378 -79.23206836 -14.4781738 -4.555860652 -1.555813771
1.897110368 -81.69934283 -14.87847974 -4.65959714 -1.583233538
1.927207358 -84.20574361 -15.28488983 -4.76476588 -1.610969195
1.957304348 -86.75127714 -15.69740924 -4.871369849 -1.639021767
1.987401338 -89.3359496 -16.11604294 -4.979411938 -1.667392264
2.017498328 -91.95976689 -16.54079571 -5.088894959 -1.696081679
2.047595318 -94.62273466 -16.97167215 -5.199821646 -1.725090992
2.077692308 -97.32485831 -17.4086767 -5.312194658 -1.754421163
2.107789298 -100.066143 -17.85181362 -5.426016579 -1.784073143
2.137886288 -102.8465938 -18.30108701 -5.541289925 -1.814047863
2.167983278 -105.6662153 -18.75650085 -5.658017142 -1.844346242
2.198080268 -108.5250122 -19.21805894 -5.776200611 -1.874969184
2.228177258 -111.4229888 -19.68576496 -5.895842649 -1.905917579
2.258274247 -114.3601494 -20.15962247 -6.01694551 -1.937192303
2.288371237 -117.336498 -20.6396349 -6.139511389 -1.968794219
2.318468227 -120.3520385 -21.12580555 -6.263542424 -2.000724175
2.348565217 -123.4067747 -21.61813763 -6.389040694 -2.032983007
2.378662207 -126.5007101 -22.11663421 -6.516008227 -2.065571537
2.408759197 -129.6338483 -22.62129829 -6.644446994 -2.098490575
2.438856187 -132.8061926 -23.13213276 -6.77435892 -2.131740917
2.468953177 -136.0177462 -23.64914039 -6.905745878 -2.165323349
2.499050167 -139.2685122 -24.1723239 -7.038609691 -2.199238643
2.529147157 -142.5584937 -24.70168589 -7.17295214 -2.233487558
2.559244147 -145.8876935 -25.2372289 -7.308774958 -2.268070843
2.589341137 -149.2561144 -25.77895538 -7.446079835 -2.302989234
2.619438127 -152.6637592 -26.3268677 -7.58486842 -2.338243458
2.649535117 -156.1106304 -26.88096816 -7.725142319 -2.373834227
2.679632107 -159.5967305 -27.44125899 -7.866903099 -2.409762244
2.709729097 -163.1220621 -28.00774235 -8.010152289 -2.446028201
2.739826087 -166.6866275 -28.58042033 -8.154891382 -2.48263278
2.769923077 -170.2904289 -29.15929498 -8.301121831 -2.519576651
2.800020067 -173.9334686 -29.74436826 -8.448845057 -2.556860473
2.830117057 -177.6157488 -30.33564208 -8.598062445 -2.594484898
2.860214047 -181.3372714 -30.93311832 -8.74877535 -2.632450565
2.890311037 -185.0980385 -31.53679877 -8.900985091 -2.670758103
2.920408027 -188.8980521 -32.14668518 -9.054692958 -2.709408134
2.950505017 -192.737314 -32.76277927 -9.20990021 -2.748401269
2.980602007 -196.6158262 -33.38508269 -9.366608077 -2.787738107
3.010698997 -200.5335902 -34.01359704 -9.52481776 -2.827419243
3.040795987 -204.490608 -34.6483239 -9.684530433 -2.867445258
3.070892977 -208.4868812 -35.28926479 -9.845747244 -2.907816728
3.100989967 -212.5224113 -35.93642119 -10.00846931 -2.948534217
3.131086957 -216.5972 -36.58979454 -10.17269773 -2.989598283
3.161183946 -220.7112488 -37.24938624 -10.33843357 -3.031009474
3.191280936 -224.8645593 -37.91519766 -10.50567789 -3.07276833
3.221377926 -229.0571328 -38.58723013 -10.67443169 -3.114875383
3.251474916 -233.2889707 -39.26548495 -10.84469599 -3.157331157
3.281571906 -237.5600745 -39.94996338 -11.01647176 -3.200136168
3.311668896 -241.8704455 -40.64066664 -11.18975996 -3.243290923
3.341765886 -246.220085 -41.33759594 -11.36456152 -3.286795924
3.371862876 -250.6089942 -42.04075245 -11.54087737 -3.330651664
3.401959866 -255.0371745 -42.75013729 -11.71870839 -3.374858628
3.432056856 -259.5046269 -43.46575159 -11.89805546 -3.419417295
3.462153846 -264.0113526 -44.18759643 -12.07891945 -3.464328136
3.492250836 -268.5573528 -44.91567285 -12.26130119 -3.509591615
3.522347826 -273.1426287 -45.6499819 -12.4452015 -3.55520819
3.552444816 -277.7671812 -46.39052458 -12.6306212 -3.601178312
3.582541806 -282.4310114 -47.13730187 -12.81756106 -3.647502423
3.612638796 -287.1341205 -47.89031473 -13.00602186 -3.694180963
3.642735786 -291.8765093 -48.6495641 -13.19600436 -3.741214361
3.672832776 -296.6581788 -49.41505089 -13.3875093 -3.788603044
3.702929766 -301.47913 -50.18677598 -13.5805374 -3.836347428
3.733026756 -306.3393639 -50.96474027 -13.77508938 -3.884447926
3.763123746 -311.2388814 -51.74894459 -13.97116593 -3.932904945
3.793220736 -316.1776832 -52.53938979 -14.16876773 -3.981718886
3.823317726 -321.1557704 -53.33607666 -14.36789546 -4.030890142
3.853414716 -326.1731437 -54.13900602 -14.56854976 -4.080419104
3.883511706 -331.229804 -54.94817864 -14.77073129 -4.130306154
3.913608696 -336.325752 -55.76359528 -14.97444067 -4.18055167
3.943705686 -341.4609887 -56.58525669 -15.17967852 -4.231156024
3.973802676 -346.6355146 -57.41316359 -15.38644544 -4.282119584
4.003899666 -351.8493307 -58.24731669 -15.59474204 -4.333442712
4.033996656 -357.1024376 -59.0877167 -15.8045689 -4.385125764
4.064093645 -362.3948361 -59.93436429 -16.01592658 -4.437169092
4.094190635 -367.7265269 -60.78726013 -16.22881564 -4.489573043
4.124287625 -373.0975106 -61.64640488 -16.44323665 -4.542337958
4.154384615 -378.5077879 -62.51179918 -16.65919013 -4.595464174
4.184481605 -383.9573595 -63.38344365 -16.87667662 -4.648952024
4.214578595 -389.4462261 -64.2613389 -17.09569665 -4.702801835
4.244675585 -394.9743882 -65.14548555 -17.31625071 -4.757013931
4.274772575 -400.5418466 -66.03588417 -17.53833931 -4.811588629
4.304869565 -406.1486017 -66.93253535 -17.76196294 -4.866526245
4.334966555 -411.7946542 -67.83543965 -17.9871221 -4.921827087
4.365063545 -417.4800047 -68.74459762 -18.21381724 -4.977491461
4.395160535 -423.2046538 -69.66000981 -18.44204884 -5.033519668
4.425257525 -428.9686019 -70.58167675 -18.67181735 -5.089912006
4.455354515 -434.7718497 -71.50959896 -18.90312323 -5.146668767
4.485451505 -440.6143977 -72.44377696 -19.13596691 -5.203790241
4.515548495 -446.4962464 -73.38421124 -19.37034883 -5.261276713
4.545645485 -452.4173963 -74.3309023 -19.60626942 -5.319128463
4.575742475 -458.3778479 -75.28385062 -19.84372909 -5.37734577
4.605839465 -464.3776018 -76.24305668 -20.08272826 -5.435928907
4.635936455 -470.4166584 -77.20852094 -20.32326733 -5.494878144
4.666033445 -476.4950182 -78.18024385 -20.56534669 -5.554193748
4.696130435 -482.6126816 -79.15822587 -20.80896674 -5.61387598
4.726227425 -488.7696492 -80.14246743 -21.05412787 -5.673925102
4.756324415 -494.9659213 -81.13296896 -21.30083044 -5.734341367
4.786421405 -501.2014984 -82.12973089 -21.54907484 -5.79512503
4.816518395 -507.4763809 -83.13275363 -21.79886141 -5.856276338
4.846615385 -513.7905693 -84.1420376 -22.05019054 -5.917795538
4.876712375 -520.144064 -85.15758318 -22.30306256 -5.979682873
4.906809365 -526.5368654 -86.17939078 -22.55747782 -6.041938581
4.936906355 -532.9689738 -87.20746078 -22.81343667 -6.1045629
4.967003344 -539.4403898 -88.24179357 -23.07093944 -6.167556061
4.997100334 -545.9511136 -89.2823895 -23.32998647 -6.230918297
5.027197324 -552.5011456 -90.32924896 -23.59057807 -6.294649832
5.057294314 -559.0904863 -91.3823723 -23.85271456 -6.358750893
5.087391304 -565.719136 -92.44175987 -24.11639627 -6.423221699
5.117488294 -572.387095 -93.50741203 -24.38162349 -6.488062471
5.147585284 -579.0943637 -94.57932911 -24.64839654 -6.553273422
5.177682274 -585.8409425 -95.65751145 -24.91671572 -6.618854767
5.207779264 -592.6268317 -96.74195938 -25.18658132 -6.684806716
5.237876254 -599.4520316 -97.83267323 -25.45799362 -6.751129476
5.267973244 -606.3165425 -98.92965331 -25.73095293 -6.817823252
5.298070234 -613.2203649 -100.0328999 -26.00545951 -6.884888246
5.328167224 -620.1634989 -101.1424134 -26.28151365 -6.952324658
5.358264214 -627.145945 -102.2581941 -26.55911561 -7.020132686
5.388361204 -634.1677034 -103.3802422 -26.83826567 -7.088312524
5.418458194 -641.2287744 -104.508558 -27.1189641 -7.156864365
5.448555184 -648.3291583 -105.6431419 -27.40121114 -7.225788399
5.478652174 -655.4688555 -106.7839942 -27.68500707 -7.295084813
5.508749164 -662.6478662 -107.931115 -27.97035213 -7.364753793
5.538846154 -669.8661906 -109.0845047 -28.25724657 -7.434795522
5.568943144 -677.1238292 -110.2441636 -28.54569063 -7.50521018
5.599040134 -684.4207821 -111.4100919 -28.83568456 -7.575997946
5.629137124 -691.7570496 -112.5822899 -29.1272286 -7.647158997
5.659234114 -699.132632 -113.7607578 -29.42032298 -7.718693506
5.689331104 -706.5475296 -114.9454959 -29.71496794 -7.790601646
5.719428094 -714.0017425 -116.1365045 -30.01116369 -7.862883588
5.749525084 -721.4952711 -117.3337837 -30.30891047 -7.935539498
5.779622074 -729.0281156 -118.5373339 -30.60820849 -8.008569543
5.809719064 -736.6002763 -119.7471553 -30.90905798 -8.081973887
5.839816054 -744.2117534 -120.9632481 -31.21145915 -8.155752691
5.869913043 -751.8625471 -122.1856125 -31.51541221 -8.229906117
5.900010033 -759.5526577 -123.4142488 -31.82091737 -8.304434322
5.930107023 -767.2820853 -124.6491572 -32.12797484 -8.379337462
5.960204013 -775.0508303 -125.8903379 -32.43658482 -8.454615693
5.990301003 -782.8588929 -127.1377911 -32.7467475 -8.530269165
6.020397993 -790.7062732 -128.3915171 -33.0584631 -8.606298031
6.050494983 -798.5929715 -129.6515161 -33.37173179 -8.68270244
6.080591973 -806.5189881 -130.9177882 -33.68655378 -8.759482538
6.110688963 -814.484323 -132.1903338 -34.00292926 -8.836638472
6.140785953 -822.4889766 -133.4691528 -34.32085841 -8.914170385
6.170882943 -830.532949 -134.7542457 -34.64034141 -8.992078419
6.200979933 -838.6162404 -136.0456126 -34.96137845 -9.070362716
6.231076923 -846.7388511 -137.3432536 -35.2839697 -9.149023414
6.261173913 -854.9007811 -138.647169 -35.60811535 -9.22806065
6.291270903 -863.1020309 -139.957359 -35.93381556 -9.307474561
6.321367893 -871.3426004 -141.2738236 -36.26107052 -9.38726528
6.351464883 -879.6224899 -142.5965633 -36.58988038 -9.467432941
6.381561873 -887.9416996 -143.925578 -36.92024533 -9.547977675
6.411658863 -896.3002297 -145.260868 -37.25216551 -9.628899611
6.441755853 -904.6980803 -146.6024334 -37.5856411 -9.710198877
6.471852843 -913.1352516 -147.9502745 -37.92067226 -9.791875602
6.501949833 -921.6117439 -149.3043914 -38.25725915 -9.873929909
6.532046823 -930.1275572 -150.6647843 -38.59540192 -9.956361924
6.562143813 -938.6826917 -152.0314533 -38.93510073 -10.03917177
6.592240803 -947.2771477 -153.4043987 -39.27635573 -10.12235956
6.622337793 -955.9109253 -154.7836204 -39.61916707 -10.20592543
6.652434783 -964.5840246 -156.1691189 -39.96353491 -10.28986948
6.682531773 -973.2964458 -157.5608941 -40.30945938 -10.37419185
6.712628763 -982.048189 -158.9589462 -40.65694064 -10.45889263
6.742725753 -990.8392545 -160.3632754 -41.00597883 -10.54397196
6.772822742 -999.6696423 -161.7738819 -41.35657408 -10.62942993
6.802919732 -1008.539353 -163.1907658 -41.70872655 -10.71526667
6.833016722 -1017.448386 -164.6139272 -42.06243636 -10.80148228
6.863113712 -1026.396742 -166.0433664 -42.41770366 -10.88807688
6.893210702 -1035.38442 -167.4790833 -42.77452857 -10.97505057
6.923307692 -1044.411422 -168.9210782 -43.13291124 -11.06240346
6.953404682 -1053.477748 -170.3693513 -43.49285179 -11.15013565
6.983501672 -1062.583396 -171.8239026 -43.85435035 -11.23824726
7.013598662 -1071.728368 -173.2847323 -44.21740706 -11.32673839
7.043695652 -1080.912664 -174.7518405 -44.58202203 -11.41560913
7.073792642 -1090.136284 -176.2252274 -44.9481954 -11.5048596
7.103889632 -1099.399228 -177.7048931 -45.31592729 -11.59448988
7.133986622 -1108.701495 -179.1908377 -45.68521781 -11.68450009
7.164083612 -1118.043087 -180.6830613 -46.0560671 -11.77489032
7.194180602 -1127.424003 -182.1815642 -46.42847526 -11.86566067
7.224277592 -1136.844244 -183.6863463 -46.80244242 -11.95681123
7.254374582 -1146.30381 -185.1974078 -47.1779687 -12.0483421
7.284471572 -1155.8027 -186.714749 -47.5550542 -12.14025337
7.314568562 -1165.340914 -188.2383697 -47.93369905 -12.23254515
7.344665552 -1174.918454 -189.7682703 -48.31390335 -12.32521751
7.374762542 -1184.535319 -191.3044508 -48.69566722 -12.41827056
7.404859532 -1194.191509 -192.8469113 -49.07899076 -12.51170438
7.434956522 -1203.887025 -194.3956519 -49.46387409 -12.60551907
7.465053512 -1213.621866 -195.9506728 -49.85031731 -12.69971471
7.495150502 -1223.396032 -197.511974 -50.23832053 -12.79429139
7.525247492 -1233.209524 -199.0795558 -50.62788386 -12.88924919
7.555344482 -1243.062342 -200.6534181 -51.01900739 -12.98458821
7.585441472 -1252.954486 -202.2335611 -51.41169122 -13.08030853
7.615538462 -1262.885956 -203.8199849 -51.80593547 -13.17641023
7.645635452 -1272.856751 -205.4126896 -52.20174023 -13.27289341
7.675732441 -1282.866873 -207.0116753 -52.59910561 -13.36975813
7.705829431 -1292.916322 -208.6169422 -52.99803168 -13.46700448
7.735926421 -1303.005097 -210.2284902 -53.39851857 -13.56463255
7.766023411 -1313.133198 -211.8463196 -53.80056635 -13.66264241
7.796120401 -1323.300626 -213.4704304 -54.20417513 -13.76103414
7.826217391 -1333.50738 -215.1008227 -54.609345 -13.85980783
7.856314381 -1343.753462 -216.7374966 -55.01607605 -13.95896355
7.886411371 -1354.03887 -218.3804522 -55.42436837 -14.05850137
7.916508361 -1364.363606 -220.0296897 -55.83422206 -14.15842138
7.946605351 -1374.727668 -221.685209 -56.2456372 -14.25872365
7.976702341 -1385.131058 -223.3470103 -56.65861388 -14.35940826
8.006799331 -1395.573775 -225.0150937 -57.07315219 -14.46047527
8.036896321 -1406.055819 -226.6894593 -57.48925222 -14.56192477
8.066993311 -1416.577191 -228.3701072 -57.90691406 -14.66375682
8.097090301 -1427.13789 -230.0570374 -58.32613778 -14.7659715
8.127187291 -1437.737918 -231.75025 -58.74692347 -14.86856888
8.157284281 -1448.377272 -233.4497452 -59.16927121 -14.97154903
8.187381271 -1459.055955 -235.155523 -59.5931811 -15.07491202
8.217478261 -1469.773966 -236.8675835 -60.0186532 -15.17865792
8.247575251 -1480.531304 -238.5859268 -60.4456876 -15.2827868
8.277672241 -1491.327971 -240.310553 -60.87428438 -15.38729873
8.307769231 -1502.163966 -242.0414621 -61.30444362 -15.49219376
8.337866221 -1513.039289 -243.7786542 -61.73616539 -15.59747198
8.367963211 -1523.953941 -245.5221295 -62.16944978 -15.70313345
8.398060201 -1534.90792 -247.271888 -62.60429686 -15.80917823
8.428157191 -1545.901229 -249.0279297 -63.0407067 -15.91560639
8.458254181 -1556.933866 -250.7902548 -63.47867938 -16.02241799
8.488351171 -1568.005831 -252.5588633 -63.91821497 -16.1296131
8.518448161 -1579.117126 -254.3337554 -64.35931355 -16.23719177
8.548545151 -1590.267749 -256.114931 -64.80197519 -16.34515408
8.57864214 -1601.457701 -257.9023902 -65.24619996 -16.45350008
8.60873913 -1612.686982 -259.6961332 -65.69198794 -16.56222984
8.63883612 -1623.955592 -261.49616 -66.13933919 -16.67134341
8.66893311 -1635.263532 -263.3024707 -66.58825378 -16.78084086
8.6990301 -1646.6108 -265.1150654 -67.03873178 -16.89072224
8.72912709 -1657.997398 -266.933944 -67.49077327 -17.00098763
8.75922408 -1669.423325 -268.7591068 -67.9443783 -17.11163706
8.78932107 -1680.888581 -270.5905537 -68.39954695 -17.22267061
8.81941806 -1692.393167 -272.4282848 -68.85627927 -17.33408833
8.84951505 -1703.937082 -274.2723003 -69.31457535 -17.44589027
8.87961204 -1715.520327 -276.1226001 -69.77443524 -17.5580765
8.90970903 -1727.142902 -277.9791843 -70.235859 -17.67064707
8.93980602 -1738.804807 -279.8420531 -70.6988467 -17.78360203
8.96990301 -1750.506041 -281.7112064 -71.16339841 -17.89694145
9 -1762.246605 -283.5866444 -71.62951418 -18.01066537

